Multiple-scattering model for the effective refractive index of dense suspensions of forward-scattering particles

We present a multiple-scattering model for the effective refractive index of an arbitrarily dense suspension of forward-scattering particles. The model provides a very simple formula for the effective refractive index of such a suspension and reproduces with high accuracy available experimental results. Furthermore, the derivation we present herein is mathematically transparent and enables us to obtain information on the underlying physical processes rather than obscuring them. We also provide insight into the extent of the model's validity and a simple way to determine whether or not it will be valid for an arbitrary suspension. Due to its simplicity, analytical closedness and wide range of applicability, we believe the model can be used as a diagnostic tool for complex materials of vastly different natures.

==> S-Mie-a1010.txt <==
0	1
2	0.939404770468137
4	0.775971484751874
6.00000000000001	0.557162354740966
7.99999999999998	0.340479161919739
10	0.172036708906145
12	0.0724219210113964
14	0.0351013915793124
16	0.0360585038636596
18	0.0482480430365927
20	0.0533403539988535
22	0.046087834312366
24	0.0313061342490073
26	0.0171138209613221
28	0.008976052600329
30	0.00737711839420974
32	0.00916765278312351
34	0.0106005007376132
36	0.0097328125540483
38	0.00696483738192168
40	0.00397546689044838
42	0.0022069473742100600
44	0.0019793880424261800
46	0.00259933123396582
48	0.0030932170020857900
50	0.0029093427508632900
52	0.002144508536890990
54	0.0012861831463379100
56	0.0007764222374105050
57.9999999999999	0.0007311104674717690
60.0000000000001	0.000951832919359331
61.9999999999998	0.00113875125852954
63.9999999999999	0.0011091939943358300
66.0000000000001	0.0008795233275688570
67.9999999999998	0.0005973757330546100
70	0.0004109316528121770
72.0000000000002	0.00037589945821686100
73.9999999999998	0.0004464476833474830
76	0.0005298654037712080
78.0000000000002	0.0005525901316959910
79.9999999999998	0.0004960890171826800
82	0.00039272019097707900
84.0000000000002	0.00029677689342530300
85.9999999999998	0.00025232572736607200
88	0.0002724713935592360
90.0000000000002	0.00033543510567418800
91.9999999999998	0.0003968996958696630
94	0.0004137756930959100
96.0000000000002	0.0003693439444521800
97.9999999999998	0.0002859663483625770
100	0.00021494359052156800
102	0.00020569062834295200
104	0.00027167242718857000
106	0.0003766233214500930
108	0.0004539695376988780
110	0.0004499101186933310
112	0.00036186450895033800
114	0.00024412549043931300
116	0.0001738502660746660
118	0.00019896938893191100
120	0.0003042588836726660
122	0.00042060165338690400
124	0.00047214617239682400
126	0.00042834513350232900
128	0.0003235513579830700
130	0.00023000339962356000
132	0.00020414001785314500
134	0.0002459853968891010
136	0.0003017228309430050
138	0.0003072643669256540
140	0.0002396401977568600
142	0.00013682100651542200
144	0.00007022925624439000
146	0.00009020343383287380
148	0.00018586705919272300
150	0.00029081619575933700
152	0.0003317993275345710
154	0.00028465325789954800
156	0.00019517427209636900
158	0.00014786935621192500
160	0.00020421776862544400
162	0.00035535153291851800
164	0.0005242800740039020
166	0.0006168464667785120
168	0.0005850164336840430
170	0.0004572490861605500
172	0.00031510587375706600
174	0.00023468099213329000
176	0.00023653093550072400
178	0.00028006812981717400
180	0.00030406256174007000
182	0.00028006812981717400
184	0.00023653093550072400
186	0.00023468099213329000
188	0.0003151058737570850
190	0.0004572490861605400
192	0.0005850164336840890
194	0.0006168464667785120
196	0.0005242800740039020
198	0.00035535153291856400
200	0.00020421776862534600
202	0.00014786935621191800
204	0.00019517427209648100
206	0.0002846532578995400
208	0.0003317993275345090
210	0.0002908161957591130
212	0.0001858670591926500
214	0.00009020343383294780
216	0.00007022925624438860
218	0.0001368210065154590
220	0.0002396401977569420
222	0.0003072643669256300
224	0.0003017228309431760
226	0.0002459853968891170
228	0.000204140017853162
230	0.00023000339962356200
232	0.0003235513579830700
234	0.00042834513350233400
236	0.00047214617239683000
238	0.00042060165338687800
240	0.0003042588836726710
242	0.00019896938893191100
244	0.00017385026607466400
246	0.00024412549043931400
248	0.00036186450895034400
250	0.0004499101186933340
252	0.0004539695376988770
254	0.0003766233214500920
256	0.00027167242718857000
258	0.00020569062834295200
260	0.00021494359052156800
262	0.0002859663483625760
264	0.00036934394445218000
266	0.0004137756930959100
268	0.00039689969586966200
270	0.00033543510567418900
272	0.0002724713935592350
274	0.0002523257273660710
276	0.0002967768934253020
278	0.00039272019097707900
280	0.0004960890171826780
282	0.0005525901316959910
284	0.0005298654037712060
286	0.0004464476833474830
288	0.00037589945821685800
290	0.0004109316528121780
292	0.0005973757330546100
294	0.0008795233275688520
296	0.0011091939943358300
298	0.0011387512585295300
300	0.0009518329193593090
302	0.0007311104674718180
304	0.0007764222374104940
306	0.0012861831463378500
308	0.002144508536890870
310	0.002909342750863140
312	0.0030932170020859400
314	0.0025993312339656800
316	0.001979388042426300
318	0.0022069473742100600
320	0.003975466890448390
322	0.00696483738192104
324	0.0097328125540474
326	0.010600500737614800
328	0.009167652783122400
330	0.007377118394208350
332	0.008976052600329000
334	0.017113820961321
336	0.031306134249008400
338	0.046087834312370300
340	0.053340353998853500
342	0.048248043036592700
344	0.03605850386365960
346	0.03510139157931240
348	0.07242192101139720
350	0.1720367089061450
352	0.3404791619197390
354	0.5571623547409660
356	0.7759714847518740
358	0.9394047704681370
360	1

==> S-Mie-a240-pi6.txt <==
0	1
2	0.99682838750373
4	0.987370554014707
6.00000000000001	0.971795871082878
7.99999999999998	0.950381220871085
10	0.923503112768632
12	0.891627079830014
14	0.855294762519411
16	0.815109168670669
18	0.771718656634792
20	0.72580022103955
22	0.678042666630117
24	0.629130235944877
26	0.579727213112886
28	0.530463962030277
30	0.481924776717549
90	0
180	0
270	0
330	0.48192477671754800
332	0.5304639620302770
334	0.5797272131128850
336	0.6291302359448770
338	0.6780426666301160
340	0.7258002210395500
342	0.771718656634792
344	0.8151091686706690
346	0.8552947625194110
348	0.8916270798300130
350	0.9235031127686320
352	0.9503812208710850
354	0.9717958710828780
356	0.9873705540147070
358	0.99682838750373
360	1

==> S-Mie-a240.txt <==
0	1
2	0.99682838750373
4	0.987370554014707
6.00000000000001	0.971795871082878
7.99999999999998	0.950381220871085
10	0.923503112768632
12	0.891627079830014
14	0.855294762519411
16	0.815109168670669
18	0.771718656634792
20	0.72580022103955
22	0.678042666630117
24	0.629130235944877
26	0.579727213112886
28	0.530463962030277
30	0.481924776717549
32	0.43463782956906
34	0.389067404611991
36	0.345608502949101
38	0.304583811145881
40	0.266242934777811
42	0.23076372226935400
44	0.1982554412308100
46	0.16876352245624500
48	0.14227555632432700
50	0.11872821234702300
52	0.09801475400879690
54	0.07999283611180590
56	0.06449229835221720
57.9999999999999	0.051322704225538300
60.0000000000001	0.04028041586917940
61.9999999999998	0.031155040391498700
63.9999999999999	0.023735129069156
66.0000000000001	0.017813055267088400
67.9999999999998	0.013189038170702500
70	0.00967431596806145
72.0000000000002	0.007093502978207690
73.9999999999998	0.005286189825074560
76	0.004107863942743020
78.0000000000002	0.0034302396554490400
79.9999999999998	0.003141093277883610
82	0.0031436998140383800
84.0000000000002	0.0033559647224332900
85.9999999999998	0.0037093377597207000
88	0.004147587021220640
90.0000000000002	0.004625500832662640
91.9999999999998	0.0051075738982868
94	0.005566722753924540
96.0000000000002	0.005983064662260030
97.9999999999998	0.0063427840427475100
100	0.0066371016439586400
102	0.006861354116117350
104	0.007014185496739730
106	0.007096847366525530
108	0.007112600982180830
110	0.007066212415129400
112	0.00696353045641991
114	0.006811136609431960
116	0.006616056701789750
118	0.006385524332837370
120	0.006126787375420910
122	0.005846949933530970
124	0.005552843406917130
126	0.0052509215405105600
128	0.004947175474105840
130	0.004647065811346530
132	0.004355469570425080
134	0.004076640551455720
136	0.0038141821590229500
138	0.0035710320640452200
140	0.0033494582943254100
142	0.003151066429382660
144	0.0029768175655501700
146	0.002827056635168840
148	0.0027015505311401900
150	0.0025995353252299000
152	0.0025197716928643900
154	0.0024606074834227800
156	0.0024200462149842100
158	0.0023958201351511800
160	0.0023854663813798000
162	0.002386404699383790
164	0.002396015138878350
166	0.0024117141428161700
168	0.00243102747866947
170	0.00245165852654908
172	0.002471550536582820
174	0.0024889415940100000
176	0.0025024111815131400
178	0.0025109174007765800
180	0.0025138241053543300
182	0.0025109174007765800
184	0.0025024111815131400
186	0.0024889415940100000
188	0.002471550536582820
190	0.0024516585265490800
192	0.002431027478669470
194	0.0024117141428161700
196	0.002396015138878350
198	0.002386404699383790
200	0.002385466381379800
202	0.002395820135151180
204	0.0024200462149842100
206	0.002460607483422780
208	0.002519771692864390
210	0.0025995353252299000
212	0.0027015505311401900
214	0.002827056635168830
216	0.002976817565550170
218	0.003151066429382660
220	0.0033494582943254100
222	0.003571032064045210
224	0.003814182159022950
226	0.004076640551455720
228	0.004355469570425080
230	0.004647065811346530
232	0.004947175474105840
234	0.005250921540510560
236	0.005552843406917130
238	0.005846949933530970
240	0.006126787375420900
242	0.0063855243328373800
244	0.006616056701789740
246	0.0068111366094319700
248	0.006963530456419910
250	0.007066212415129400
252	0.007112600982180820
254	0.007096847366525540
256	0.0070141854967397300
258	0.0068613541161173500
260	0.0066371016439586400
262	0.006342784042747520
264	0.0059830646622600200
266	0.005566722753924540
268	0.005107573898286800
270	0.004625500832662640
272	0.004147587021220640
274	0.0037093377597207000
276	0.0033559647224332900
278	0.0031436998140383800
280	0.003141093277883610
282	0.00343023965544904
284	0.004107863942743010
286	0.005286189825074570
288	0.007093502978207670
290	0.009674315968061470
292	0.013189038170702500
294	0.017813055267088300
296	0.023735129069156
298	0.031155040391498600
300	0.040280415869179300
302	0.05132270422553820
304	0.06449229835221730
306	0.07999283611180560
308	0.09801475400879710
310	0.1187282123470230
312	0.14227555632432700
314	0.1687635224562450
316	0.19825544123081000
318	0.23076372226935400
320	0.26624293477781000
322	0.3045838111458820
324	0.3456085029491010
326	0.38906740461199200
328	0.43463782956906000
330	0.48192477671754800
332	0.5304639620302770
334	0.5797272131128850
336	0.6291302359448770
338	0.6780426666301160
340	0.7258002210395500
342	0.771718656634792
344	0.8151091686706690
346	0.8552947625194110
348	0.8916270798300130
350	0.9235031127686320
352	0.9503812208710850
354	0.9717958710828780
356	0.9873705540147070
358	0.99682838750373
360	1

==> S-Mie-a2850.txt <==
0	0.999966061790195
2	0.576678415856564
4	0.0778338109368563
6.00000000000001	0.0406937967400203
7.99999999999998	0.0345479103093252
10	0.0135414911241627
12	0.0362571999482451
14	0.0176033438515732
16	0.00825650788773191
18	0.0136655489267744
20	0.00492949651937474
22	0.0044244997971397
24	0.00585502604138843
26	0.00183676956365825
28	0.00355642619434597
30	0.00260619779586804
32	0.00147036231101387
34	0.00249408990615984
36	0.00108009751495598
38	0.00146119567150132
40	0.00133342452656006
42	0.0006423836765722470
44	0.0011649583822324100
46	0.0005284507286905410
48	0.000646381409726412
50	0.0006673250700879180
52	0.0002333943933839140
54	0.0006484368083467760
56	0.00017360370620351400
57.9999999999999	0.0003820525521434050
60.0000000000001	0.00029709889868152800
61.9999999999998	0.0001427586647047050
63.9999999999999	0.00034199933379103300
66.0000000000001	0.00006387785943402590
67.9999999999998	0.0002675762906078420
70	0.00009626583758932650
72.0000000000002	0.00015030076549206900
73.9999999999998	0.00011801040764144100
76	0.00008146131368089240
78.0000000000002	0.00008955302070395930
79.9999999999998	0.00004616115692457640
82	0.00006450761903627080
84.0000000000002	0.000015597300022824700
85.9999999999998	0.000054707922963625400
88	5.67978102874627E-06
90.0000000000002	0.00005450359456117460
91.9999999999998	9.91133349176932E-06
94	0.0000797099485683261
96.0000000000002	0.00001157359499853190
97.9999999999998	0.00010725146294107600
100	0.000040196483104724600
102	0.00007356857041231940
104	0.000106394443704417
106	0.00003548078472009590
108	0.00013142855348768300
110	0.00007292227366185930
112	0.000203444932188121
114	0.00006775969634160310
116	0.00033332956982589300
118	0.00018281854516377600
120	0.00021395084010221500
122	0.0003335551545958550
124	0.00013589637047623600
126	0.00025346663854927
128	0.00006993504918459180
130	0.0001955472173807060
132	0.00008046107009019520
134	0.00019453344974825500
136	0.00006042039662272150
138	0.00014166126479501500
140	0.00015998885299760900
142	0.00010238730495097000
144	0.00021526087527298500
146	0.00001737246005936640
148	0.0002114502858083910
150	0.000015656458407385900
152	0.00024229775195336000
154	0.00007137039745597240
156	0.00032030133527396400
158	0.0002266360564938720
160	0.00012787046311543400
162	0.0002503511736736690
164	0.00014312947837934700
166	0.0005357977518351250
168	0.00003641475773378380
170	0.0006658260175639670
172	0.00013924745364105700
174	0.0009051885807257220
176	0.0009280082703383190
178	0.0016626964501867200
180	0.0045779562622924200
182	0.0016626964501867200
184	0.0009280082703383190
186	0.0009051885807257220
188	0.0001392547549590210
190	0.0006652505170371280
192	0.00003641803420710580
194	0.0005357977518351250
196	0.00014312947837934700
198	0.00025051787690522600
200	0.0001277548137308270
202	0.00022646644270585100
204	0.00032005537028362900
206	0.00007137912530900160
208	0.00024229001067477300
210	0.000015657107928109300
212	0.00021141231988009300
214	0.000017374726501588500
216	0.0002152629786304970
218	0.00010239302782727400
220	0.00015999644889072400
222	0.00014166293487966300
224	0.0000604212143630061
226	0.00019453328232489600
228	0.00008046094025286070
230	0.00019554716327604100
232	0.00006993504918459180
234	0.000253466671549182
236	0.00013589637166542700
238	0.0003335551449980180
240	0.0002139508399157060
242	0.00018281854443200100
244	0.0003333295699090410
246	0.00006775969634199150
248	0.0002034449322053750
250	0.00007292227366102330
252	0.00013142855348628700
254	0.00003548078472026040
256	0.00010639444370442900
258	0.0000735685704123245
260	0.000040196483104720600
262	0.00010725146294107700
264	0.000011573594998532100
266	0.0000797099485683263
268	9.91133349176924E-06
270	0.00005450359456117460
272	5.67978102874613E-06
274	0.00005470792296362540
276	0.000015597300022825200
278	0.00006450761903627100
280	0.000046161156924576200
282	0.0000895530207039515
284	0.00008146131368087560
286	0.00011801040764136400
288	0.00015030076549154400
290	0.00009626583758549120
292	0.0002675762906078420
294	0.00006387785945130470
296	0.00034199933379103300
298	0.00014275866468304900
300	0.00029709889687336600
302	0.0003820525526400230
304	0.00017360370800937900
306	0.0006484367668560840
308	0.00023339439902008500
310	0.0006673250317165210
312	0.0006463811350874400
314	0.0005284506119564620
316	0.0011649628140943000
318	0.0006423836765722470
320	0.0013334083154788000
322	0.0014611905578675000
324	0.0010800924307136700
326	0.0024940425852976
328	0.0014703043190821400
330	0.0026064866609911100
332	0.003556426194345970
334	0.001837247689577830
336	0.0058549526785579
338	0.00442354282568271
340	0.004929496519374740
342	0.013665548926774400
344	0.008256507887731910
346	0.0176033438515732
348	0.03625552917820800
350	0.01354149112416270
352	0.034550070042376600
354	0.0406937967400203
356	0.07783381093685630
358	0.5766784158565640
360	0.9999660617901950

==> S-Mie-a54.txt <==
0	1
2	0.999271674961379
4	0.997090718240311
6	0.993469155605937
8	0.988426932237949
10	0.98199176705668
12	0.974198950739495
14	0.965091089348824
16	0.954717796006362
18	0.94313533352742
20	0.930406211373346
22	0.916598740683339
24	0.901786551505202
26	0.886048076653831
28	0.869466006883442
30	0.852126722262179
32	0.834119704784452
34	0.815536937346126
36	0.796472294240732
38	0.777020928311829
40	0.757278659819115
42	0.7373413719461480
44	0.7173044176983340
46	0.6972620427148630
48	0.6773068282513290
50	0.6575291582854450
52	0.6380167143613430
54	0.6188540014234530
56	0.6001219075043240
58	0.5818972997272510
60	0.5642526586697250
62	0.5472557527127870
64	0.5309693535797870
66	0.5154509938505430
68	0.5007527668285570
70	0.48692116874393400
72	0.4739969828971680
74	0.46201520499260200
76	0.4510050085782730
78	0.44098974920379100
80	0.4319870056320350
82	0.4240086561954860
84	0.4170609881752900
86	0.4111448379012010
88	0.40625575912388800
90	0.40238421709737400
92	0.39951580572812000
94	0.3976314850974360
96	0.39670783664433400
98	0.3967173333048260
100	0.39762862193935900
102	0.3994068154403480
104	0.4020137919944120
106	0.4054084990765810
108	0.4095472598738870
110	0.4143840799709390
112	0.4198709522776850
114	0.4259581583371670
116	0.43259456431617900
118	0.43972791015195100
120	0.4473050905010910
122	0.45527242631089700
124	0.46357592600571700
126	0.47216153545063600
128	0.4809753760195560
130	0.48996397025339700
132	0.4990744547452780
134	0.5082547800320790
136	0.5174538974047680
138	0.5266219326725860
140	0.5357103470279350
142	0.54467208525931
144	0.5534617116484230
146	0.5620355339647750
148	0.5703517160362330
150	0.5783703794278030
152	0.586053694803001
154	0.5933659635732130
156	0.6002736904607130
158	0.606745647610904
160	0.6127529308894640
162	0.6182690089909410
164	0.6232697659675310
166	0.6277335377609560
168	0.6316411432871940
170	0.6349759105839370
172	0.6377236984848020
174	0.6398729142331550
176	0.6414145273926850
178	0.6423420803521850
180	0.6426516956592400
182	0.6423420803521850
184	0.6414145273926850
186	0.6398729142331550
188	0.6377236984848020
190	0.6349759105839370
192	0.6316411432871940
194	0.6277335377609560
196	0.6232697659675310
198	0.6182690089909410
200	0.612752930889464
202	0.606745647610904
204	0.6002736904607130
206	0.5933659635732130
208	0.586053694803001
210	0.5783703794278030
212	0.5703517160362340
214	0.5620355339647750
216	0.5534617116484230
218	0.54467208525931
220	0.5357103470279350
222	0.5266219326725860
224	0.5174538974047680
226	0.5082547800320790
228	0.4990744547452780
230	0.48996397025339700
232	0.4809753760195560
234	0.47216153545063600
236	0.46357592600571700
238	0.45527242631089700
240	0.44730509050109100
242	0.43972791015195100
244	0.43259456431617900
246	0.4259581583371670
248	0.4198709522776850
250	0.4143840799709400
252	0.40954725987388700
254	0.4054084990765810
256	0.4020137919944120
258	0.39940681544034800
260	0.39762862193935900
262	0.39671733330482600
264	0.3967078366443340
266	0.39763148509743600
268	0.39951580572812000
270	0.40238421709737400
272	0.40625575912388800
274	0.4111448379012010
276	0.4170609881752900
278	0.4240086561954860
280	0.43198700563203500
282	0.44098974920379100
284	0.4510050085782730
286	0.46201520499260200
288	0.4739969828971680
290	0.4869211687439340
292	0.5007527668285570
294	0.5154509938505430
296	0.5309693535797870
298	0.5472557527127870
300	0.5642526586697250
302	0.5818972997272510
304	0.6001219075043240
306	0.6188540014234530
308	0.6380167143613440
310	0.6575291582854450
312	0.6773068282513280
314	0.6972620427148630
316	0.7173044176983340
318	0.7373413719461480
320	0.7572786598191140
322	0.7770209283118290
324	0.7964722942407320
326	0.8155369373461260
328	0.8341197047844520
330	0.8521267222621790
332	0.8694660068834420
334	0.8860480766538310
336	0.9017865515052020
338	0.9165987406833390
340	0.930406211373346
342	0.9431353335274200
344	0.9547177960063620
346	0.9650910893488240
348	0.9741989507394950
350	0.9819917670566800
352	0.988426932237949
354	0.9934691556059370
356	0.9970907182403110
358	0.9992716749613790
360	1

==> S-Mie-a550.txt <==
0	1
2	0.984522407587369
4	0.939338767451516
6.00000000000001	0.868049891164046
7.99999999999998	0.776189899767578
10	0.670596740464421
12	0.55866118063313
14	0.447557910475238
16	0.343559661651244
18	0.251516982103316
20	0.174556417619572
22	0.114014085637856
24	0.069586370539185
26	0.0396505075459864
28	0.0216893151995215
30	0.0127481992011236
32	0.00985832588756767
34	0.0103750686730871
36	0.0122016553005274
38	0.0138901202069455
40	0.0146313143879527
42	0.014160005077316400
44	0.012608568704783800
46	0.010343437461924200
48	0.007813488826239220
50	0.005430918510320740
52	0.003495026833693750
54	0.002159803629052900
56	0.00143872343517135
57.9999999999999	0.0012355782747593900
60.0000000000001	0.0013886057561099700
61.9999999999998	0.0017161783745390200
63.9999999999999	0.0020551116232763600
66.0000000000001	0.0022862999494299500
67.9999999999998	0.002346046151370060
70	0.0022244654351339300
72.0000000000002	0.0019543489635181900
73.9999999999998	0.0015947660640237600
76	0.001213593956498630
78.0000000000002	0.0008723557969771620
79.9999999999998	0.0006155460308092930
82	0.0004653347587919940
84.0000000000002	0.00042141227162805300
85.9999999999998	0.0004649128547811640
88	0.0005649033071296230
90.0000000000002	0.000685819655844813
91.9999999999998	0.0007944161544922150
94	0.000865158218722991
96.0000000000002	0.0008834459550942730
97.9999999999998	0.0008465101606565400
100	0.0007622124429089710
102	0.0006462643797069570
104	0.0005185396177351190
106	0.0003991890636847740
108	0.0003051988945257170
110	0.00024787968337150200
112	0.00023157352368039000
114	0.0002536472861880830
116	0.0003056351068981820
118	0.00037522844378775300
120	0.0004487071173146160
122	0.0005133702567340570
124	0.0005595625041965790
126	0.0005819886024352550
128	0.0005801503256721800
130	0.000557899303648275
132	0.0005222510249146520
134	0.00048172447908666000
136	0.00044453971961718500
138	0.0004170123439449030
140	0.00040243039670991700
142	0.00040059684483712000
144	0.00040808927240294000
146	0.0004191523328517240
148	0.00042702267665571400
150	0.0004254112929550060
152	0.00040984730975341600
154	0.00037862294580854300
156	0.00033316357932446000
158	0.0002777628853484260
160	0.0002187480602215260
162	0.00016325025856824000
164	0.00011782963700577600
166	0.00008722904841782940
168	0.00007350134588516570
170	0.00007567869554356630
172	0.00009004361922411010
174	0.00011094212991021000
176	0.00013197263917875900
178	0.0001473110539567790
180	0.0001529067820359660
182	0.0001473110539567790
184	0.00013197263917875900
186	0.00011094212991021000
188	0.00009004361922410950
190	0.0000756786955435663
192	0.00007350134588516610
194	0.00008722904841782940
196	0.00011782963700577600
198	0.00016325025856824000
200	0.00021874806022152500
202	0.00027776288534842500
204	0.00033316357932446100
206	0.00037862294580854300
208	0.0004098473097534150
210	0.00042541129295500500
212	0.00042702267665571400
214	0.00041915233285172300
216	0.00040808927240294100
218	0.0004005968448371200
220	0.00040243039670991800
222	0.00041701234394490200
224	0.00044453971961718600
226	0.0004817244790866610
228	0.0005222510249146530
230	0.0005578993036482750
232	0.0005801503256721800
234	0.0005819886024352560
236	0.0005595625041965800
238	0.0005133702567340590
240	0.0004487071173146170
242	0.00037522844378775100
244	0.0003056351068981830
246	0.00025364728618808300
248	0.00023157352368039000
250	0.00024787968337150200
252	0.00030519889452571600
254	0.00039918906368477500
256	0.0005185396177351190
258	0.000646264379706955
260	0.0007622124429089720
262	0.0008465101606565380
264	0.0008834459550942730
266	0.0008651582187229890
268	0.0007944161544922150
270	0.0006858196558448140
272	0.000564903307129622
274	0.00046491285478116300
276	0.0004214122716280530
278	0.0004653347587919940
280	0.0006155460308092900
282	0.0008723557969771610
284	0.0012135939564986300
286	0.001594766064023760
288	0.0019543489635181900
290	0.002224465435133930
292	0.002346046151370060
294	0.0022862999494299500
296	0.0020551116232763600
298	0.0017161783745390300
300	0.0013886057561099700
302	0.001235578274759390
304	0.0014387234351713500
306	0.002159803629052890
308	0.003495026833693760
310	0.005430918510320730
312	0.00781348882623917
314	0.010343437461924200
316	0.012608568704783700
318	0.014160005077316400
320	0.014631314387952700
322	0.013890120206945500
324	0.012201655300527400
326	0.010375068673087100
328	0.009858325887567650
330	0.012748199201123500
332	0.02168931519952150
334	0.03965050754598610
336	0.06958637053918540
338	0.11401408563785600
340	0.17455641761957200
342	0.25151698210331600
344	0.3435596616512440
346	0.44755791047523800
348	0.5586611806331280
350	0.670596740464421
352	0.7761898997675760
354	0.8680498911640460
356	0.9393387674515160
358	0.9845224075873690
360	1

==> goodness1034.txt <==
0.0007518796992480590	9.92604313930425	0.998297674366138
0.000751879699248059	10.5216057276625	0.998560962700774
0.000751879699248059	11.1171683160208	0.998605501141193
0.000751879699248059	11.712730904379	0.998593588696397
0.000751879699248059	12.3082934927373	0.998689785108077
0.000751879699248059	12.9038560810955	0.998875088219087
0.000751879699248059	13.4994186694538	0.999120166021354
0.000751879699248059	14.094981257812	0.999318263965191
0.000751879699248059	14.6905438461703	0.999447677984148
0.000751879699248059	15.2861064345285	0.999486789008883
0.000751879699248059	15.8816690228868	0.999492768019063
0.000751879699248059	16.477231611245	0.999492720777457
0.000751879699248059	17.0727941996033	0.999528484273107
0.000751879699248059	17.6683567879616	0.999586628893336
0.000751879699248059	18.2639193763198	0.999661905376568
0.000751879699248059	18.8594819646781	0.999717398089958
0.000751879699248059	19.4550445530363	0.999753034472394
0.000751879699248059	20.0506071413946	0.999759568323834
0.000751879699248059	20.6461697297528	0.999761327646268
0.000751879699248059	21.2417323181111	0.99976288292211
0.000751879699248059	21.8372949064693	0.999781347798523
0.0007518796992480590	22.43285749482760	0.9998084249778750
0.0007518796992480590	23.028420083185800	0.9998323406859360
0.0007518796992480590	23.623982671544100	0.9998557537950800
0.0007518796992480590	24.219545259902400	0.999867880156186
0.0007518796992480590	24.81510784826060	0.9998682331045530
0.0007518796992480590	25.410670436618900	0.9998693836160380
0.0007518796992480590	26.00623302497710	0.9998714918237320
0.0007518796992480590	26.601795613335400	0.9998837836785770
0.0007518796992480590	27.197358201693600	0.9998926003540600
0.0007518796992480590	27.792920790051900	0.9999096563416040
0.0007518796992480590	28.38848337841010	0.9999162436760410
0.0007518796992480590	28.98404596676840	0.999920936182089
0.0007518796992480590	29.579608555126600	0.9999202980452900
0.0007518796992480590	30.175171143484900	0.9999219571776870
0.0007518796992480590	30.77073373184320	0.9999227370233140
0.0007518796992480590	31.366296320201400	0.9999342866185270
0.0007518796992480590	31.96185890855970	0.9999362716200370
0.0007518796992480590	32.55742149691790	0.9999454607966860
0.0007518796992480590	33.152984085276200	0.9999558533597540
0.0007518796992480590	33.74854667363440	0.9998607118357670
0.01081203007518790	9.926043139304250	0.998266245900517
0.01081203007518790	10.5216057276625	0.9984879846909150
0.01081203007518790	11.117168316020800	0.9985380673921320
0.01081203007518790	11.712730904379000	0.9985200454748670
0.01081203007518790	12.308293492737300	0.9986445880467840
0.01081203007518790	12.903856081095500	0.998837308712568
0.01081203007518790	13.499418669453800	0.9990999452989680
0.01081203007518790	14.094981257812000	0.9992901091488280
0.01081203007518790	14.690543846170300	0.9994184904181410
0.01081203007518790	15.286106434528500	0.9994456153403850
0.01081203007518790	15.881669022886800	0.9994540128469180
0.01081203007518790	16.477231611245000	0.999453831858202
0.01081203007518790	17.0727941996033	0.9995009456321150
0.01081203007518790	17.668356787961600	0.9995632834157550
0.01081203007518790	18.263919376319800	0.9996440400454160
0.01081203007518790	18.859481964678100	0.9996965793379060
0.01081203007518790	19.45504455303630	0.9997305085339910
0.01081203007518790	20.050607141394600	0.9997331387084130
0.01081203007518790	20.64616972975280	0.9997393656765980
0.01081203007518790	21.241732318111100	0.9997357027038960
0.01081203007518790	21.83729490646930	0.9997624688814040
0.01081203007518790	22.43285749482760	0.9997898758777140
0.01081203007518790	23.028420083185800	0.9998215084329130
0.01081203007518790	23.623982671544100	0.9998399700365440
0.01081203007518790	24.219545259902400	0.9998503149196320
0.01081203007518790	24.81510784826060	0.9998534803942270
0.01081203007518790	25.410670436618900	0.9998478429062860
0.01081203007518790	26.00623302497710	0.999857610042339
0.01081203007518790	26.601795613335400	0.9998670939942700
0.01081203007518790	27.197358201693600	0.9998822849113010
0.01081203007518790	27.792920790051900	0.9998963631994480
0.01081203007518790	28.38848337841010	0.9999037512359010
0.01081203007518790	28.98404596676840	0.9999068896934160
0.01081203007518790	29.579608555126600	0.9999068646782780
0.01081203007518790	30.175171143484900	0.9999079834483730
0.01081203007518790	30.77073373184320	0.9999108256941640
0.01081203007518790	31.366296320201400	0.9999182829533420
0.01081203007518790	31.96185890855970	0.9999266893179510
0.01081203007518790	32.55742149691790	0.9999294996321670
0.01081203007518790	33.152984085276200	0.9999286252028140
0.01081203007518790	33.74854667363440	0.9999195791830840
0.020872180451127600	9.926043139304250	0.9981943473086980
0.020872180451127600	10.5216057276625	0.998384732517768
0.020872180451127600	11.117168316020800	0.998433619408108
0.020872180451127600	11.712730904379000	0.9984196442670930
0.020872180451127600	12.308293492737300	0.9985679369516530
0.020872180451127600	12.903856081095500	0.998777301202798
0.020872180451127600	13.499418669453800	0.9990521745206600
0.020872180451127600	14.094981257812000	0.9992423002832630
0.020872180451127600	14.690543846170300	0.9993632926426090
0.020872180451127600	15.286106434528500	0.9993854572166510
0.020872180451127600	15.881669022886800	0.9993910921057880
0.020872180451127600	16.477231611245000	0.999397696328282
0.020872180451127600	17.0727941996033	0.9994517920676720
0.020872180451127600	17.668356787961600	0.9995241813355720
0.020872180451127600	18.263919376319800	0.9996063184302380
0.020872180451127600	18.859481964678100	0.9996609157636610
0.020872180451127600	19.45504455303630	0.9996887684306130
0.020872180451127600	20.050607141394600	0.9996918104705850
0.020872180451127600	20.64616972975280	0.9996920419900280
0.020872180451127600	21.241732318111100	0.999701814034898
0.020872180451127600	21.83729490646930	0.9997269146987570
0.020872180451127600	22.43285749482760	0.9997608470177210
0.020872180451127600	23.028420083185800	0.9997913369785370
0.020872180451127600	23.623982671544100	0.9998113440319870
0.020872180451127600	24.219545259902400	0.9998174305667790
0.020872180451127600	24.81510784826060	0.9998180441687710
0.020872180451127600	25.410670436618900	0.9998180598591190
0.020872180451127600	26.00623302497710	0.9998294635155930
0.020872180451127600	26.601795613335400	0.9998383650439280
0.020872180451127600	27.197358201693600	0.9998585556523300
0.020872180451127600	27.792920790051900	0.9998710804874600
0.020872180451127600	28.38848337841010	0.9998797372610110
0.020872180451127600	28.98404596676840	0.9998798082754130
0.020872180451127600	29.579608555126600	0.9998801771595870
0.020872180451127600	30.175171143484900	0.99988220547404
0.020872180451127600	30.77073373184320	0.9998873897482150
0.020872180451127600	31.366296320201400	0.9998955372527100
0.020872180451127600	31.96185890855970	0.9999090914752150
0.020872180451127600	32.55742149691790	0.99990448241736
0.020872180451127600	33.152984085276200	0.9999367782463490
0.020872180451127600	33.74854667363440	0.9998986549080050
0.030932330827067500	9.926043139304250	0.9980793380947050
0.030932330827067500	10.5216057276625	0.9982509676106930
0.030932330827067500	11.117168316020800	0.998289166143584
0.030932330827067500	11.712730904379000	0.9982912400611730
0.030932330827067500	12.308293492737300	0.998457002881364
0.030932330827067500	12.903856081095500	0.9986940374696090
0.030932330827067500	13.499418669453800	0.998973976560213
0.030932330827067500	14.094981257812000	0.9991725878989830
0.030932330827067500	14.690543846170300	0.9992797578073890
0.030932330827067500	15.286106434528500	0.9993020312593900
0.030932330827067500	15.881669022886800	0.9993011230347090
0.030932330827067500	16.477231611245000	0.999319507196265
0.030932330827067500	17.0727941996033	0.9993780562089840
0.030932330827067500	17.668356787961600	0.9994654416078600
0.030932330827067500	18.263919376319800	0.9995447334043530
0.030932330827067500	18.859481964678100	0.9996055622241770
0.030932330827067500	19.45504455303630	0.9996249216047260
0.030932330827067500	20.050607141394600	0.9996296697485560
0.030932330827067500	20.64616972975280	0.9996265020991650
0.030932330827067500	21.241732318111100	0.9996444789101850
0.030932330827067500	21.83729490646930	0.9996732372503500
0.030932330827067500	22.43285749482760	0.9997127902869840
0.030932330827067500	23.028420083185800	0.9997471768086400
0.030932330827067500	23.623982671544100	0.9997578873790820
0.030932330827067500	24.219545259902400	0.9997651647589150
0.030932330827067500	24.81510784826060	0.9997660198152830
0.030932330827067500	25.410670436618900	0.9997678767032480
0.030932330827067500	26.00623302497710	0.9997779142411980
0.030932330827067500	26.601795613335400	0.9997950747680090
0.030932330827067500	27.197358201693600	0.9998156135439410
0.030932330827067500	27.792920790051900	0.9998285288709620
0.030932330827067500	28.38848337841010	0.9998349398674070
0.030932330827067500	28.98404596676840	0.9998349694308190
0.030932330827067500	29.579608555126600	0.9998340942599840
0.030932330827067500	30.175171143484900	0.9998372884490340
0.030932330827067500	30.77073373184320	0.9998440401330810
0.030932330827067500	31.366296320201400	0.9998579529254810
0.030932330827067500	31.96185890855970	0.9998672674357320
0.030932330827067500	32.55742149691790	0.9998852710946950
0.030932330827067500	33.152984085276200	0.9998885862973870
0.030932330827067500	33.74854667363440	0.9998569161532650
0.04099248120300740	9.926043139304250	0.99791884195706
0.04099248120300740	10.5216057276625	0.998083209639795
0.04099248120300740	11.117168316020800	0.9981019554551910
0.04099248120300740	11.712730904379000	0.9981305240802310
0.04099248120300740	12.308293492737300	0.9983088282610560
0.04099248120300740	12.903856081095500	0.9985832217077520
0.04099248120300740	13.499418669453800	0.9988639110048420
0.04099248120300740	14.094981257812000	0.9990748586888090
0.04099248120300740	14.690543846170300	0.9991648489586180
0.04099248120300740	15.286106434528500	0.9991880133912150
0.04099248120300740	15.881669022886800	0.9991795475945440
0.04099248120300740	16.477231611245000	0.9992118240944000
0.04099248120300740	17.0727941996033	0.9992755317605280
0.04099248120300740	17.668356787961600	0.9993789871305200
0.04099248120300740	18.263919376319800	0.9994599532390500
0.04099248120300740	18.859481964678100	0.999521228553278
0.04099248120300740	19.45504455303630	0.9995337162340490
0.04099248120300740	20.050607141394600	0.9995404415591820
0.04099248120300740	20.64616972975280	0.9995327696582050
0.04099248120300740	21.241732318111100	0.9995552641272750
0.04099248120300740	21.83729490646930	0.999589707269742
0.04099248120300740	22.43285749482760	0.9996353075936160
0.04099248120300740	23.028420083185800	0.9996670724334640
0.04099248120300740	23.623982671544100	0.9996843440487670
0.04099248120300740	24.219545259902400	0.9996840990585680
0.04099248120300740	24.81510784826060	0.9996804733024950
0.04099248120300740	25.410670436618900	0.9996882708855110
0.04099248120300740	26.00623302497710	0.9996970564129680
0.04099248120300740	26.601795613335400	0.999720093230759
0.04099248120300740	27.197358201693600	0.9997402788580650
0.04099248120300740	27.792920790051900	0.99975508714083
0.04099248120300740	28.38848337841010	0.9997562063512740
0.04099248120300740	28.98404596676840	0.9997541646955500
0.04099248120300740	29.579608555126600	0.999750062256738
0.04099248120300740	30.175171143484900	0.999754069307369
0.04099248120300740	30.77073373184320	0.9997626642314940
0.04099248120300740	31.366296320201400	0.9997765182104860
0.04099248120300740	31.96185890855970	0.9997693942315350
0.04099248120300740	32.55742149691790	0.999795781836046
0.04099248120300740	33.152984085276200	0.9998037294490960
0.04099248120300740	33.74854667363440	0.9998024306097930
0.051052631578947000	9.926043139304250	0.9977107898124740
0.051052631578947000	10.5216057276625	0.9978744539073130
0.051052631578947000	11.117168316020800	0.9978691434869640
0.051052631578947000	11.712730904379000	0.9979301191009610
0.051052631578947000	12.308293492737300	0.9981199345021160
0.051052631578947000	12.903856081095500	0.9984369310620210
0.051052631578947000	13.499418669453800	0.9987179662563620
0.051052631578947000	14.094981257812000	0.9989393561167480
0.051052631578947000	14.690543846170300	0.9990131787313530
0.051052631578947000	15.286106434528500	0.9990357796415400
0.051052631578947000	15.881669022886800	0.9990187476650500
0.051052631578947000	16.477231611245000	0.9990631465083090
0.051052631578947000	17.0727941996033	0.9991370776576270
0.051052631578947000	17.668356787961600	0.9992526580039820
0.051052631578947000	18.263919376319800	0.9993391017684620
0.051052631578947000	18.859481964678100	0.9993945676241170
0.051052631578947000	19.45504455303630	0.9994034691162400
0.051052631578947000	20.050607141394600	0.9993964155723910
0.051052631578947000	20.64616972975280	0.9993966969044750
0.051052631578947000	21.241732318111100	0.9994200421454640
0.051052631578947000	21.83729490646930	0.999466131720609
0.051052631578947000	22.43285749482760	0.9995123357378190
0.051052631578947000	23.028420083185800	0.9995480473949980
0.051052631578947000	23.623982671544100	0.9995554017379550
0.051052631578947000	24.219545259902400	0.9995529241220420
0.051052631578947000	24.81510784826060	0.9995399321271680
0.051052631578947000	25.410670436618900	0.9995457220760390
0.051052631578947000	26.00623302497710	0.9995601873425010
0.051052631578947000	26.601795613335400	0.9995887924129830
0.051052631578947000	27.197358201693600	0.9996084764706650
0.051052631578947000	27.792920790051900	0.9996200599767550
0.051052631578947000	28.38848337841010	0.9996130219777850
0.051052631578947000	28.98404596676840	0.9995792865058070
0.051052631578947000	29.579608555126600	0.9995940428628530
0.051052631578947000	30.175171143484900	0.9995965045264310
0.051052631578947000	30.77073373184320	0.999607148581999
0.051052631578947000	31.366296320201400	0.9996195332553320
0.051052631578947000	31.96185890855970	0.9996326438661620
0.051052631578947000	32.55742149691790	0.9996259888476000
0.051052631578947000	33.152984085276200	0.9996159675899400
0.051052631578947000	33.74854667363440	0.9996250427511290
0.0611127819548869	9.926043139304250	0.9974529662235600
0.0611127819548869	10.5216057276625	0.9976144943441560
0.0611127819548869	11.117168316020800	0.9975865040088470
0.0611127819548869	11.712730904379000	0.9976800305754700
0.0611127819548869	12.308293492737300	0.9978854842190940
0.0611127819548869	12.903856081095500	0.9982435882082700
0.0611127819548869	13.499418669453800	0.9985311809879930
0.0611127819548869	14.094981257812000	0.9987530927405560
0.0611127819548869	14.690543846170300	0.9988148420617680
0.0611127819548869	15.286106434528500	0.9988217349894130
0.0611127819548869	15.881669022886800	0.998806164911207
0.0611127819548869	16.477231611245000	0.998856963684151
0.0611127819548869	17.0727941996033	0.9989492666520550
0.0611127819548869	17.668356787961600	0.99906993781142
0.0611127819548869	18.263919376319800	0.9991664184772070
0.0611127819548869	18.859481964678100	0.9992068297739730
0.0611127819548869	19.45504455303630	0.9992107308738500
0.0611127819548869	20.050607141394600	0.9991877364338020
0.0611127819548869	20.64616972975280	0.9991907117814980
0.0611127819548869	21.241732318111100	0.9992136106600970
0.0611127819548869	21.83729490646930	0.9992706956255200
0.0611127819548869	22.43285749482760	0.9993238241992510
0.0611127819548869	23.028420083185800	0.9993499032658330
0.0611127819548869	23.623982671544100	0.9993423705895020
0.0611127819548869	24.219545259902400	0.9993252196608500
0.0611127819548869	24.81510784826060	0.9993129021501040
0.0611127819548869	25.410670436618900	0.9993013666809820
0.0611127819548869	26.00623302497710	0.9993189079699310
0.0611127819548869	26.601795613335400	0.9993448995190270
0.0611127819548869	27.197358201693600	0.9993622313864430
0.0611127819548869	27.792920790051900	0.9993551312445140
0.0611127819548869	28.38848337841010	0.9993321695843120
0.0611127819548869	28.98404596676840	0.9992954318499550
0.0611127819548869	29.579608555126600	0.999273717050752
0.0611127819548869	30.175171143484900	0.9992647619520490
0.0611127819548869	30.77073373184320	0.9992718933704460
0.0611127819548869	31.366296320201400	0.9992699027760410
0.0611127819548869	31.96185890855970	0.9992718155184810
0.0611127819548869	32.55742149691790	0.9992171589512230
0.0611127819548869	33.152984085276200	0.9991976105772900
0.0611127819548869	33.74854667363440	0.9990850100901940
0.07117293233082680	9.926043139304250	0.9971420185856970
0.07117293233082680	10.5216057276625	0.9972908783486330
0.07117293233082680	11.117168316020800	0.9972465395224400
0.07117293233082680	11.712730904379000	0.997367809275939
0.07117293233082680	12.308293492737300	0.997598033641393
0.07117293233082680	12.903856081095500	0.9979883251369020
0.07117293233082680	13.499418669453800	0.9982932277054020
0.07117293233082680	14.094981257812000	0.9984998232677740
0.07117293233082680	14.690543846170300	0.9985526924055950
0.07117293233082680	15.286106434528500	0.9985347346364570
0.07117293233082680	15.881669022886800	0.9985211012252700
0.07117293233082680	16.477231611245000	0.9985703209907600
0.07117293233082680	17.0727941996033	0.9986874512146920
0.07117293233082680	17.668356787961600	0.9988070702407560
0.07117293233082680	18.263919376319800	0.998910531725717
0.07117293233082680	18.859481964678100	0.9989282181112910
0.07117293233082680	19.45504455303630	0.9989139764643100
0.07117293233082680	20.050607141394600	0.9988705169635320
0.07117293233082680	20.64616972975280	0.9988654527827620
0.07117293233082680	21.241732318111100	0.998889849869692
0.07117293233082680	21.83729490646930	0.9989479466576210
0.07117293233082680	22.43285749482760	0.9989911231510080
0.07117293233082680	23.028420083185800	0.9990023774726080
0.07117293233082680	23.623982671544100	0.998972401324266
0.07117293233082680	24.219545259902400	0.998912424090019
0.07117293233082680	24.81510784826060	0.998870147644353
0.07117293233082680	25.410670436618900	0.998843392779406
0.07117293233082680	26.00623302497710	0.9988567860787910
0.07117293233082680	26.601795613335400	0.9988620089663470
0.07117293233082680	27.197358201693600	0.9988574525316890
0.07117293233082680	27.792920790051900	0.9987984202939080
0.07117293233082680	28.38848337841010	0.998718685286002
0.07117293233082680	28.98404596676840	0.9986191550988680
0.07117293233082680	29.579608555126600	0.9985454772766280
0.07117293233082680	30.175171143484900	0.998496967609433
0.07117293233082680	30.77073373184320	0.9984590856420660
0.07117293233082680	31.366296320201400	0.9984122722878120
0.07117293233082680	31.96185890855970	0.998304819150187
0.07117293233082680	32.55742149691790	0.9981243380061550
0.07117293233082680	33.152984085276200	0.9979140323649670
0.07117293233082680	33.74854667363440	0.9978218849132470
0.08123308270676640	9.926043139304250	0.9967718911882170
0.08123308270676640	10.5216057276625	0.9968900502987550
0.08123308270676640	11.117168316020800	0.9968368125232780
0.08123308270676640	11.712730904379000	0.9969779064882630
0.08123308270676640	12.308293492737300	0.9972455903568480
0.08123308270676640	12.903856081095500	0.9976534282192640
0.08123308270676640	13.499418669453800	0.9979854046646650
0.08123308270676640	14.094981257812000	0.998158891576599
0.08123308270676640	14.690543846170300	0.9981880711234820
0.08123308270676640	15.286106434528500	0.998142998638496
0.08123308270676640	15.881669022886800	0.9981293117077980
0.08123308270676640	16.477231611245000	0.9981704408180710
0.08123308270676640	17.0727941996033	0.9983096598375480
0.08123308270676640	17.668356787961600	0.9984252287951440
0.08123308270676640	18.263919376319800	0.9985179681608410
0.08123308270676640	18.859481964678100	0.998504597941728
0.08123308270676640	19.45504455303630	0.9984428091301290
0.08123308270676640	20.050607141394600	0.9983687176798420
0.08123308270676640	20.64616972975280	0.9983327682881890
0.08123308270676640	21.241732318111100	0.9983545191102940
0.08123308270676640	21.83729490646930	0.9983953557795840
0.08123308270676640	22.43285749482760	0.9984197150710480
0.08123308270676640	23.028420083185800	0.9983654348958390
0.08123308270676640	23.623982671544100	0.9982754178390230
0.08123308270676640	24.219545259902400	0.9981256276360200
0.08123308270676640	24.81510784826060	0.9980146869446480
0.08123308270676640	25.410670436618900	0.9979301596990580
0.08123308270676640	26.00623302497710	0.9978915383521070
0.08123308270676640	26.601795613335400	0.9978339774584720
0.08123308270676640	27.197358201693600	0.9977235723817890
0.08123308270676640	27.792920790051900	0.9975348506040700
0.08123308270676640	28.38848337841010	0.9972702028703920
0.08123308270676640	28.98404596676840	0.9970173851178150
0.08123308270676640	29.579608555126600	0.9967767718579260
0.08123308270676640	30.175171143484900	0.9966257396131290
0.08123308270676640	30.77073373184320	0.9964613594154720
0.08123308270676640	31.366296320201400	0.9962672167983420
0.08123308270676640	31.96185890855970	0.9959990898969650
0.08123308270676640	32.55742149691790	0.9955763225081020
0.08123308270676640	33.152984085276200	0.9954126388043700
0.08123308270676640	33.74854667363440	0.994782282926851
0.09129323308270630	9.926043139304250	0.9963317725428430
0.09129323308270630	10.5216057276625	0.9963977519321340
0.09129323308270630	11.117168316020800	0.9963392083197600
0.09129323308270630	11.712730904379000	0.996490336978165
0.09129323308270630	12.308293492737300	0.9968086684641860
0.09129323308270630	12.903856081095500	0.9972179248744710
0.09129323308270630	13.499418669453800	0.9975771854081700
0.09129323308270630	14.094981257812000	0.9977020154882280
0.09129323308270630	14.690543846170300	0.9977099662760910
0.09129323308270630	15.286106434528500	0.9976035146938910
0.09129323308270630	15.881669022886800	0.9975748559662060
0.09129323308270630	16.477231611245000	0.9976054872354760
0.09129323308270630	17.0727941996033	0.9977480707750000
0.09129323308270630	17.668356787961600	0.9978556224847800
0.09129323308270630	18.263919376319800	0.9978981885450680
0.09129323308270630	18.859481964678100	0.9978314660101200
0.09129323308270630	19.45504455303630	0.9976719398343770
0.09129323308270630	20.050607141394600	0.9975335765566070
0.09129323308270630	20.64616972975280	0.9974277627680350
0.09129323308270630	21.241732318111100	0.9974129920073900
0.09129323308270630	21.83729490646930	0.997392126364062
0.09129323308270630	22.43285749482760	0.9973419607338760
0.09129323308270630	23.028420083185800	0.9971428214105840
0.09129323308270630	23.623982671544100	0.9968765055128460
0.09129323308270630	24.219545259902400	0.9965336951783510
0.09129323308270630	24.81510784826060	0.9962171488466950
0.09129323308270630	25.410670436618900	0.9959973124191180
0.09129323308270630	26.00623302497710	0.9957866042599940
0.09129323308270630	26.601795613335400	0.9955612009547060
0.09129323308270630	27.197358201693600	0.9951712622239700
0.09129323308270630	27.792920790051900	0.9947019539176050
0.09129323308270630	28.38848337841010	0.9941150528353080
0.09129323308270630	28.98404596676840	0.993660651445429
0.09129323308270630	29.579608555126600	0.9933630470732510
0.09129323308270630	30.175171143484900	0.9932910587295200
0.09129323308270630	30.77073373184320	0.9933747036916000
0.09129323308270630	31.366296320201400	0.993438413545367
0.09129323308270630	31.96185890855970	0.9934928032612240
0.09129323308270630	32.55742149691790	0.9935402724310780
0.09129323308270630	33.152984085276200	0.993738177426954
0.09129323308270630	33.74854667363440	0.9943832692568830
0.1013533834586460	9.926043139304250	0.9958039544279710
0.1013533834586460	10.5216057276625	0.9957976560483870
0.1013533834586460	11.117168316020800	0.9957299432203050
0.1013533834586460	11.712730904379000	0.9958792216302150
0.1013533834586460	12.308293492737300	0.9962565128638540
0.1013533834586460	12.903856081095500	0.9966548764012480
0.1013533834586460	13.499418669453800	0.9970226222295250
0.1013533834586460	14.094981257812000	0.99707310730645
0.1013533834586460	14.690543846170300	0.9970213641516510
0.1013533834586460	15.286106434528500	0.9968485579132560
0.1013533834586460	15.881669022886800	0.9967689706584820
0.1013533834586460	16.477231611245000	0.9967854352201650
0.1013533834586460	17.0727941996033	0.996892410114874
0.1013533834586460	17.668356787961600	0.9969719563452470
0.1013533834586460	18.263919376319800	0.99689426257843
0.1013533834586460	18.859481964678100	0.9967070702529030
0.1013533834586460	19.45504455303630	0.996363886080366
0.1013533834586460	20.050607141394600	0.996068507024067
0.1013533834586460	20.64616972975280	0.9958231287560310
0.1013533834586460	21.241732318111100	0.9956719818135380
0.1013533834586460	21.83729490646930	0.9954958918636860
0.1013533834586460	22.43285749482760	0.995201958542867
0.1013533834586460	23.028420083185800	0.99469646688789
0.1013533834586460	23.623982671544100	0.9939553297161840
0.1013533834586460	24.219545259902400	0.9932534399327490
0.1013533834586460	24.81510784826060	0.9925688276748980
0.1013533834586460	25.410670436618900	0.992143541530922
0.1013533834586460	26.00623302497710	0.9918004039171270
0.1013533834586460	26.601795613335400	0.9914897131194570
0.1013533834586460	27.197358201693600	0.9910515673955030
0.1013533834586460	27.792920790051900	0.9906747831120680
0.1013533834586460	28.38848337841010	0.9905439803478650
0.1013533834586460	28.98404596676840	0.9907390039122340
0.1013533834586460	29.579608555126600	0.9913561027593130
0.1013533834586460	30.175171143484900	0.992068462964502
0.1013533834586460	30.77073373184320	0.9928139213236280
0.1013533834586460	31.366296320201400	0.9934096349362190
0.1013533834586460	31.96185890855970	0.9937768295632210
0.1013533834586460	32.55742149691790	0.9943280619374920
0.1013533834586460	33.152984085276200	0.994790485236063
0.1013533834586460	33.74854667363440	0.9954337016910390
0.11141353383458600	9.926043139304250	0.9951623220378930
0.11141353383458600	10.5216057276625	0.9950678146697780
0.11141353383458600	11.117168316020800	0.9949789134563730
0.11141353383458600	11.712730904379000	0.9951113698478680
0.11141353383458600	12.308293492737300	0.9955431701352580
0.11141353383458600	12.903856081095500	0.9959250497417310
0.11141353383458600	13.499418669453800	0.9962558127034560
0.11141353383458600	14.094981257812000	0.9962417241152580
0.11141353383458600	14.690543846170300	0.9960359384545040
0.11141353383458600	15.286106434528500	0.9957661578531040
0.11141353383458600	15.881669022886800	0.9955736039375540
0.11141353383458600	16.477231611245000	0.9955490727093800
0.11141353383458600	17.0727941996033	0.9955556863926220
0.11141353383458600	17.668356787961600	0.9955380102737910
0.11141353383458600	18.263919376319800	0.9952212621557160
0.11141353383458600	18.859481964678100	0.9947470219431330
0.11141353383458600	19.45504455303630	0.9940647336001400
0.11141353383458600	20.050607141394600	0.9934004376537530
0.11141353383458600	20.64616972975280	0.9928716089491810
0.11141353383458600	21.241732318111100	0.9923944806292190
0.11141353383458600	21.83729490646930	0.9918781107359410
0.11141353383458600	22.43285749482760	0.991076435641839
0.11141353383458600	23.028420083185800	0.9900757288596870
0.11141353383458600	23.623982671544100	0.9887879805673830
0.11141353383458600	24.219545259902400	0.987823143343347
0.11141353383458600	24.81510784826060	0.9873670703920560
0.11141353383458600	25.410670436618900	0.987480096378116
0.11141353383458600	26.00623302497710	0.9880760374662670
0.11141353383458600	26.601795613335400	0.9887102960712340
0.11141353383458600	27.197358201693600	0.9893039430368930
0.11141353383458600	27.792920790051900	0.9897852301567420
0.11141353383458600	28.38848337841010	0.9905565792526710
0.11141353383458600	28.98404596676840	0.9913975651435680
0.11141353383458600	29.579608555126600	0.9923810118882620
0.11141353383458600	30.175171143484900	0.9932873435628600
0.11141353383458600	30.77073373184320	0.993962709625584
0.11141353383458600	31.366296320201400	0.9944099667825440
0.11141353383458600	31.96185890855970	0.9946210507438080
0.11141353383458600	32.55742149691790	0.9950912843684790
0.11141353383458600	33.152984085276200	0.9952355819250310
0.11141353383458600	33.74854667363440	0.9959716885326540
0.12147368421052600	9.926043139304250	0.9943721561248870
0.12147368421052600	10.5216057276625	0.9941756536162880
0.12147368421052600	11.117168316020800	0.9940465272651740
0.12147368421052600	11.712730904379000	0.9941438007266980
0.12147368421052600	12.308293492737300	0.9946036983040890
0.12147368421052600	12.903856081095500	0.9949661156051840
0.12147368421052600	13.499418669453800	0.9951838965558500
0.12147368421052600	14.094981257812000	0.9950506398219790
0.12147368421052600	14.690543846170300	0.9946041758518280
0.12147368421052600	15.286106434528500	0.9941643792370960
0.12147368421052600	15.881669022886800	0.9937690330154790
0.12147368421052600	16.477231611245000	0.9936150174165060
0.12147368421052600	17.0727941996033	0.9934133352568780
0.12147368421052600	17.668356787961600	0.9931166849634850
0.12147368421052600	18.263919376319800	0.9923488017432260
0.12147368421052600	18.859481964678100	0.991241950337806
0.12147368421052600	19.45504455303630	0.989962651810845
0.12147368421052600	20.050607141394600	0.9886207408321240
0.12147368421052600	20.64616972975280	0.9876325686343860
0.12147368421052600	21.241732318111100	0.9867661099477770
0.12147368421052600	21.83729490646930	0.9859637826674490
0.12147368421052600	22.43285749482760	0.9849703776054190
0.12147368421052600	23.028420083185800	0.9841816168430310
0.12147368421052600	23.623982671544100	0.9837759068578180
0.12147368421052600	24.219545259902400	0.9840612592850320
0.12147368421052600	24.81510784826060	0.9852954943527770
0.12147368421052600	25.410670436618900	0.9867432114740390
0.12147368421052600	26.00623302497710	0.9882891845422430
0.12147368421052600	26.601795613335400	0.9895536312167090
0.12147368421052600	27.197358201693600	0.990546923371791
0.12147368421052600	27.792920790051900	0.9912482092866790
0.12147368421052600	28.38848337841010	0.9919300187759670
0.12147368421052600	28.98404596676840	0.9926655570319020
0.12147368421052600	29.579608555126600	0.9932952806845700
0.12147368421052600	30.175171143484900	0.9939554661576810
0.12147368421052600	30.77073373184320	0.9944435308870350
0.12147368421052600	31.366296320201400	0.9946463972703430
0.12147368421052600	31.96185890855970	0.994668394382307
0.12147368421052600	32.55742149691790	0.9948855518693320
0.12147368421052600	33.152984085276200	0.9949514265853180
0.12147368421052600	33.74854667363440	0.9950555604640670
0.13153383458646600	9.926043139304250	0.9933911969926670
0.13153383458646600	10.5216057276625	0.9930732455497760
0.13153383458646600	11.117168316020800	0.9928772446978530
0.13153383458646600	11.712730904379000	0.9929179518403100
0.13153383458646600	12.308293492737300	0.9933493031299480
0.13153383458646600	12.903856081095500	0.9936764423387360
0.13153383458646600	13.499418669453800	0.9936743204644900
0.13153383458646600	14.094981257812000	0.9933210582191260
0.13153383458646600	14.690543846170300	0.9924897392315080
0.13153383458646600	15.286106434528500	0.9917130945779240
0.13153383458646600	15.881669022886800	0.9909833749753750
0.13153383458646600	16.477231611245000	0.9905052610148640
0.13153383458646600	17.0727941996033	0.9899151404779790
0.13153383458646600	17.668356787961600	0.9889834364684300
0.13153383458646600	18.263919376319800	0.9874099080755990
0.13153383458646600	18.859481964678100	0.9851548501944810
0.13153383458646600	19.45504455303630	0.9830630769808250
0.13153383458646600	20.050607141394600	0.9812360113918410
0.13153383458646600	20.64616972975280	0.9804101543472730
0.13153383458646600	21.241732318111100	0.9803593365962940
0.13153383458646600	21.83729490646930	0.9806891961466200
0.13153383458646600	22.43285749482760	0.9811443258833760
0.13153383458646600	23.028420083185800	0.9819481687576570
0.13153383458646600	23.623982671544100	0.9834039500560740
0.13153383458646600	24.219545259902400	0.9850483737633770
0.13153383458646600	24.81510784826060	0.9870237424998540
0.13153383458646600	25.410670436618900	0.9887297826983930
0.13153383458646600	26.00623302497710	0.9899376172162660
0.13153383458646600	26.601795613335400	0.9908611820602440
0.13153383458646600	27.197358201693600	0.9915514085018720
0.13153383458646600	27.792920790051900	0.9921477019278640
0.13153383458646600	28.38848337841010	0.9926093958251720
0.13153383458646600	28.98404596676840	0.9931319755646930
0.13153383458646600	29.579608555126600	0.9934274707347650
0.13153383458646600	30.175171143484900	0.9935840278876740
0.13153383458646600	30.77073373184320	0.9939084234231840
0.13153383458646600	31.366296320201400	0.9937824181721800
0.13153383458646600	31.96185890855970	0.99381955178514
0.13153383458646600	32.55742149691790	0.9938794797274960
0.13153383458646600	33.152984085276200	0.9940089965787450
0.13153383458646600	33.74854667363440	0.9938010293526270
0.14159398496240500	9.926043139304250	0.9921705283685990
0.14159398496240500	10.5216057276625	0.9916944594209580
0.14159398496240500	11.117168316020800	0.9913910162540760
0.14159398496240500	11.712730904379000	0.9913486199059820
0.14159398496240500	12.308293492737300	0.9916586405663980
0.14159398496240500	12.903856081095500	0.9918913067458480
0.14159398496240500	13.499418669453800	0.9915280478778330
0.14159398496240500	14.094981257812000	0.9907492665349110
0.14159398496240500	14.690543846170300	0.989320322985343
0.14159398496240500	15.286106434528500	0.9878765411460690
0.14159398496240500	15.881669022886800	0.9865823705674290
0.14159398496240500	16.477231611245000	0.9854511752527040
0.14159398496240500	17.0727941996033	0.9842262385763230
0.14159398496240500	17.668356787961600	0.9822840689208170
0.14159398496240500	18.263919376319800	0.9797343121333460
0.14159398496240500	18.859481964678100	0.9764774563314340
0.14159398496240500	19.45504455303630	0.9744204009739310
0.14159398496240500	20.050607141394600	0.974118028292859
0.14159398496240500	20.64616972975280	0.9755899335812960
0.14159398496240500	21.241732318111100	0.9781726053401600
0.14159398496240500	21.83729490646930	0.980521683405906
0.14159398496240500	22.43285749482760	0.9823515202804290
0.14159398496240500	23.028420083185800	0.9837722491389350
0.14159398496240500	23.623982671544100	0.9854766236922330
0.14159398496240500	24.219545259902400	0.9871764591741820
0.14159398496240500	24.81510784826060	0.9887910909310880
0.14159398496240500	25.410670436618900	0.9902350933068500
0.14159398496240500	26.00623302497710	0.9910132167027570
0.14159398496240500	26.601795613335400	0.9913760585027190
0.14159398496240500	27.197358201693600	0.99156744117376
0.14159398496240500	27.792920790051900	0.9918454929806170
0.14159398496240500	28.38848337841010	0.9921670476666710
0.14159398496240500	28.98404596676840	0.9925408776685530
0.14159398496240500	29.579608555126600	0.9928203733771380
0.14159398496240500	30.175171143484900	0.9926151878442450
0.14159398496240500	30.77073373184320	0.9921441761894440
0.14159398496240500	31.366296320201400	0.9913827881994380
0.14159398496240500	31.96185890855970	0.9912581323479180
0.14159398496240500	32.55742149691790	0.9906964029063490
0.14159398496240500	33.152984085276200	0.9906134736616050
0.14159398496240500	33.74854667363440	0.991266917875665
0.15165413533834500	9.926043139304250	0.9906524061746900
0.15165413533834500	10.5216057276625	0.9899535415043450
0.15165413533834500	11.117168316020800	0.9894747425010810
0.15165413533834500	11.712730904379000	0.9893076839390120
0.15165413533834500	12.308293492737300	0.989362690224587
0.15165413533834500	12.903856081095500	0.989349110287087
0.15165413533834500	13.499418669453800	0.9884242906018040
0.15165413533834500	14.094981257812000	0.9868609850379520
0.15165413533834500	14.690543846170300	0.9845260451560480
0.15165413533834500	15.286106434528500	0.9819143794352300
0.15165413533834500	15.881669022886800	0.9796815952635680
0.15165413533834500	16.477231611245000	0.9775536482695960
0.15165413533834500	17.0727941996033	0.9756461367488360
0.15165413533834500	17.668356787961600	0.9731839698055940
0.15165413533834500	18.263919376319800	0.9710487265514080
0.15165413533834500	18.859481964678100	0.9694737176935630
0.15165413533834500	19.45504455303630	0.9699610774422630
0.15165413533834500	20.050607141394600	0.9728613656199770
0.15165413533834500	20.64616972975280	0.9764717824756670
0.15165413533834500	21.241732318111100	0.9802070408469530
0.15165413533834500	21.83729490646930	0.9830288804246910
0.15165413533834500	22.43285749482760	0.984919101145572
0.15165413533834500	23.028420083185800	0.9860941029526460
0.15165413533834500	23.623982671544100	0.9871623747680820
0.15165413533834500	24.219545259902400	0.9883524055363200
0.15165413533834500	24.81510784826060	0.989364381792675
0.15165413533834500	25.410670436618900	0.9904243565679760
0.15165413533834500	26.00623302497710	0.9911116243138860
0.15165413533834500	26.601795613335400	0.9912057893082500
0.15165413533834500	27.197358201693600	0.9909933055165410
0.15165413533834500	27.792920790051900	0.9906701329983650
0.15165413533834500	28.38848337841010	0.9904041837362860
0.15165413533834500	28.98404596676840	0.9902179275905000
0.15165413533834500	29.579608555126600	0.9903995137000950
0.15165413533834500	30.175171143484900	0.9903905323609550
0.15165413533834500	30.77073373184320	0.9897496360303340
0.15165413533834500	31.366296320201400	0.9885713004849440
0.15165413533834500	31.96185890855970	0.9872813470517300
0.15165413533834500	32.55742149691790	0.9865467840901110
0.15165413533834500	33.152984085276200	0.9859685248616270
0.15165413533834500	33.74854667363440	0.9892369881456010
0.16171428571428500	9.926043139304250	0.9887618951876530
0.16171428571428500	10.5216057276625	0.9877409291029220
0.16171428571428500	11.117168316020800	0.9869738864279100
0.16171428571428500	11.712730904379000	0.9866043139618630
0.16171428571428500	12.308293492737300	0.9862232269776940
0.16171428571428500	12.903856081095500	0.9856524669766630
0.16171428571428500	13.499418669453800	0.9838329973100290
0.16171428571428500	14.094981257812000	0.9809209409990650
0.16171428571428500	14.690543846170300	0.9772811378832600
0.16171428571428500	15.286106434528500	0.9731413042469090
0.16171428571428500	15.881669022886800	0.9698918312532730
0.16171428571428500	16.477231611245000	0.9672819810569060
0.16171428571428500	17.0727941996033	0.9658681769418750
0.16171428571428500	17.668356787961600	0.9653211297365130
0.16171428571428500	18.263919376319800	0.9663429680131460
0.16171428571428500	18.859481964678100	0.9688607000202990
0.16171428571428500	19.45504455303630	0.9720715419650790
0.16171428571428500	20.050607141394600	0.9762572163834300
0.16171428571428500	20.64616972975280	0.9798275870328910
0.16171428571428500	21.241732318111100	0.9826976841768050
0.16171428571428500	21.83729490646930	0.9849581133457280
0.16171428571428500	22.43285749482760	0.9864963957513980
0.16171428571428500	23.028420083185800	0.9875134789365170
0.16171428571428500	23.623982671544100	0.9881464169731440
0.16171428571428500	24.219545259902400	0.9887696188768820
0.16171428571428500	24.81510784826060	0.9890390102963490
0.16171428571428500	25.410670436618900	0.9891457303577560
0.16171428571428500	26.00623302497710	0.98955438082767
0.16171428571428500	26.601795613335400	0.98968555050373
0.16171428571428500	27.197358201693600	0.9894921181935320
0.16171428571428500	27.792920790051900	0.9890268101284080
0.16171428571428500	28.38848337841010	0.9882901004324710
0.16171428571428500	28.98404596676840	0.9869534670545430
0.16171428571428500	29.579608555126600	0.9852218803130350
0.16171428571428500	30.175171143484900	0.9846145957235610
0.16171428571428500	30.77073373184320	0.9845160141474000
0.16171428571428500	31.366296320201400	0.9848876404629500
0.16171428571428500	31.96185890855970	0.9853574877102690
0.16171428571428500	32.55742149691790	0.9852677030571660
0.16171428571428500	33.152984085276200	0.9871694325961960
0.16171428571428500	33.74854667363440	0.9869970562939490
0.1717744360902250	9.926043139304250	0.9863912228366310
0.1717744360902250	10.5216057276625	0.984908986620665
0.1717744360902250	11.117168316020800	0.9836789836783550
0.1717744360902250	11.712730904379000	0.9829607023041810
0.1717744360902250	12.308293492737300	0.9819086469600730
0.1717744360902250	12.903856081095500	0.9802539024775740
0.1717744360902250	13.499418669453800	0.9769601976201790
0.1717744360902250	14.094981257812000	0.9719234903960100
0.1717744360902250	14.690543846170300	0.9666580824063760
0.1717744360902250	15.286106434528500	0.9617245444752960
0.1717744360902250	15.881669022886800	0.959264874569277
0.1717744360902250	16.477231611245000	0.9591620782159750
0.1717744360902250	17.0727941996033	0.9608631059091890
0.1717744360902250	17.668356787961600	0.9638409798426900
0.1717744360902250	18.263919376319800	0.9675830463491230
0.1717744360902250	18.859481964678100	0.9722513435818510
0.1717744360902250	19.45504455303630	0.976285254259171
0.1717744360902250	20.050607141394600	0.9799973945290960
0.1717744360902250	20.64616972975280	0.9828296727217400
0.1717744360902250	21.241732318111100	0.9843969747356030
0.1717744360902250	21.83729490646930	0.9855578083191480
0.1717744360902250	22.43285749482760	0.9865703492172310
0.1717744360902250	23.028420083185800	0.9874984597698640
0.1717744360902250	23.623982671544100	0.9881423185006990
0.1717744360902250	24.219545259902400	0.9885573861830840
0.1717744360902250	24.81510784826060	0.9885295824964850
0.1717744360902250	25.410670436618900	0.9875208750693380
0.1717744360902250	26.00623302497710	0.9863022877818310
0.1717744360902250	26.601795613335400	0.985521814358358
0.1717744360902250	27.197358201693600	0.9851613273648750
0.1717744360902250	27.792920790051900	0.9852516897577770
0.1717744360902250	28.38848337841010	0.9852361687566670
0.1717744360902250	28.98404596676840	0.9846205127964330
0.1717744360902250	29.579608555126600	0.9827619405471720
0.1717744360902250	30.175171143484900	0.9807426857155590
0.1717744360902250	30.77073373184320	0.980039856501299
0.1717744360902250	31.366296320201400	0.9802311619212660
0.1717744360902250	31.96185890855970	0.9834202576902400
0.1717744360902250	32.55742149691790	0.9881894612499690
0.1717744360902250	33.152984085276200	0.9887546842096900
0.1717744360902250	33.74854667363440	0.9915877273504960
0.18183458646616500	9.926043139304250	0.9833798734268730
0.18183458646616500	10.5216057276625	0.9812422093043520
0.18183458646616500	11.117168316020800	0.979296721689642
0.18183458646616500	11.712730904379000	0.9779742724332310
0.18183458646616500	12.308293492737300	0.9759694965945680
0.18183458646616500	12.903856081095500	0.9725431757471390
0.18183458646616500	13.499418669453800	0.9669929897150230
0.18183458646616500	14.094981257812000	0.9592462856304910
0.18183458646616500	14.690543846170300	0.9529427109105800
0.18183458646616500	15.286106434528500	0.9502634683237600
0.18183458646616500	15.881669022886800	0.9525977689107170
0.18183458646616500	16.477231611245000	0.9580168033505710
0.18183458646616500	17.0727941996033	0.9631495469977610
0.18183458646616500	17.668356787961600	0.9676322322537480
0.18183458646616500	18.263919376319800	0.9714177305431740
0.18183458646616500	18.859481964678100	0.9756714546652790
0.18183458646616500	19.45504455303630	0.9795067638264140
0.18183458646616500	20.050607141394600	0.9824972006067140
0.18183458646616500	20.64616972975280	0.9847789726568980
0.18183458646616500	21.241732318111100	0.9856247559130170
0.18183458646616500	21.83729490646930	0.9856175610335140
0.18183458646616500	22.43285749482760	0.9854992975935390
0.18183458646616500	23.028420083185800	0.9857132635231970
0.18183458646616500	23.623982671544100	0.9862446426579130
0.18183458646616500	24.219545259902400	0.9867406490111460
0.18183458646616500	24.81510784826060	0.9869206785852820
0.18183458646616500	25.410670436618900	0.985907264516743
0.18183458646616500	26.00623302497710	0.9835885019001420
0.18183458646616500	26.601795613335400	0.9811762427494770
0.18183458646616500	27.197358201693600	0.9790803656769030
0.18183458646616500	27.792920790051900	0.9778850522290960
0.18183458646616500	28.38848337841010	0.9792964515623530
0.18183458646616500	28.98404596676840	0.9819801218911720
0.18183458646616500	29.579608555126600	0.9839229812042700
0.18183458646616500	30.175171143484900	0.984517668124353
0.18183458646616500	30.77073373184320	0.9850978244494070
0.18183458646616500	31.366296320201400	0.9852824132666150
0.18183458646616500	31.96185890855970	0.9859508997145010
0.18183458646616500	32.55742149691790	0.9885402133126720
0.18183458646616500	33.152984085276200	0.9899752414417940
0.18183458646616500	33.74854667363440	0.9910506931886180
0.19189473684210400	9.926043139304250	0.9794980510528340
0.19189473684210400	10.5216057276625	0.9764159092686530
0.19189473684210400	11.117168316020800	0.9734005520866580
0.19189473684210400	11.712730904379000	0.9710610326609860
0.19189473684210400	12.308293492737300	0.9678127611079620
0.19189473684210400	12.903856081095500	0.9621293905816270
0.19189473684210400	13.499418669453800	0.9541517525565270
0.19189473684210400	14.094981257812000	0.9449650508659530
0.19189473684210400	14.690543846170300	0.9407186737482860
0.19189473684210400	15.286106434528500	0.9443092904104290
0.19189473684210400	15.881669022886800	0.952801964974504
0.19189473684210400	16.477231611245000	0.9620561228224600
0.19189473684210400	17.0727941996033	0.9683415266486570
0.19189473684210400	17.668356787961600	0.9724339242536350
0.19189473684210400	18.263919376319800	0.975153886946302
0.19189473684210400	18.859481964678100	0.9778824741493450
0.19189473684210400	19.45504455303630	0.9809291322932090
0.19189473684210400	20.050607141394600	0.9833266076434630
0.19189473684210400	20.64616972975280	0.9852680868680870
0.19189473684210400	21.241732318111100	0.9860408910141600
0.19189473684210400	21.83729490646930	0.985548487459738
0.19189473684210400	22.43285749482760	0.9845683505955330
0.19189473684210400	23.028420083185800	0.9834857025923090
0.19189473684210400	23.623982671544100	0.9824742865575960
0.19189473684210400	24.219545259902400	0.9816725357491020
0.19189473684210400	24.81510784826060	0.9818668809922360
0.19189473684210400	25.410670436618900	0.981972653373586
0.19189473684210400	26.00623302497710	0.9807889229004370
0.19189473684210400	26.601795613335400	0.9794605219653420
0.19189473684210400	27.197358201693600	0.9786227170246580
0.19189473684210400	27.792920790051900	0.978096588545428
0.19189473684210400	28.38848337841010	0.9787013237991910
0.19189473684210400	28.98404596676840	0.9803328065825730
0.19189473684210400	29.579608555126600	0.9830748671136280
0.19189473684210400	30.175171143484900	0.9868796953562050
0.19189473684210400	30.77073373184320	0.9894408479561390
0.19189473684210400	31.366296320201400	0.990908432334809
0.19189473684210400	31.96185890855970	0.9914597816398990
0.19189473684210400	32.55742149691790	0.991264667648706
0.19189473684210400	33.152984085276200	0.9916114729716430
0.19189473684210400	33.74854667363440	0.9889742333803400
0.20195488721804400	9.926043139304250	0.9744453849400800
0.20195488721804400	10.5216057276625	0.9699651954842470
0.20195488721804400	11.117168316020800	0.965383715252445
0.20195488721804400	11.712730904379000	0.9614343420580400
0.20195488721804400	12.308293492737300	0.956765810076088
0.20195488721804400	12.903856081095500	0.9493345727658400
0.20195488721804400	13.499418669453800	0.9411528743609890
0.20195488721804400	14.094981257812000	0.9353744703476340
0.20195488721804400	14.690543846170300	0.9372203548632780
0.20195488721804400	15.286106434528500	0.9467165514763720
0.20195488721804400	15.881669022886800	0.9576771686906900
0.20195488721804400	16.477231611245000	0.9671098684657960
0.20195488721804400	17.0727941996033	0.9729949448074180
0.20195488721804400	17.668356787961600	0.9762577674840810
0.20195488721804400	18.263919376319800	0.9789850414357550
0.20195488721804400	18.859481964678100	0.9795499380240690
0.20195488721804400	19.45504455303630	0.9811407605606640
0.20195488721804400	20.050607141394600	0.9823777348253590
0.20195488721804400	20.64616972975280	0.9836051189026740
0.20195488721804400	21.241732318111100	0.9846220929841780
0.20195488721804400	21.83729490646930	0.9843082126894190
0.20195488721804400	22.43285749482760	0.9832709193082930
0.20195488721804400	23.028420083185800	0.981727735443828
0.20195488721804400	23.623982671544100	0.9797118508353020
0.20195488721804400	24.219545259902400	0.9771461045689890
0.20195488721804400	24.81510784826060	0.9744367103044560
0.20195488721804400	25.410670436618900	0.9738381757257100
0.20195488721804400	26.00623302497710	0.9759585264642580
0.20195488721804400	26.601795613335400	0.979138115448876
0.20195488721804400	27.197358201693600	0.9824564462886880
0.20195488721804400	27.792920790051900	0.9848054558586690
0.20195488721804400	28.38848337841010	0.985784499540423
0.20195488721804400	28.98404596676840	0.9856603046549100
0.20195488721804400	29.579608555126600	0.9861559312967940
0.20195488721804400	30.175171143484900	0.9878676794116180
0.20195488721804400	30.77073373184320	0.9885166040271090
0.20195488721804400	31.366296320201400	0.9890799116933040
0.20195488721804400	31.96185890855970	0.9920068174845350
0.20195488721804400	32.55742149691790	0.992629459585074
0.20195488721804400	33.152984085276200	0.9925667256391540
0.20195488721804400	33.74854667363440	0.9918736807849880
0.212015037593984	9.926043139304250	0.9678776832053960
0.212015037593984	10.5216057276625	0.9613192566086590
0.212015037593984	11.117168316020800	0.9545135981173880
0.212015037593984	11.712730904379000	0.9483335911828720
0.212015037593984	12.308293492737300	0.9426571926504000
0.212015037593984	12.903856081095500	0.9360263466505200
0.212015037593984	13.499418669453800	0.9324456060676160
0.212015037593984	14.094981257812000	0.9347491442459130
0.212015037593984	14.690543846170300	0.9424577413185420
0.212015037593984	15.286106434528500	0.9535540630488430
0.212015037593984	15.881669022886800	0.9633135473014400
0.212015037593984	16.477231611245000	0.9708619911456260
0.212015037593984	17.0727941996033	0.9759659914566930
0.212015037593984	17.668356787961600	0.9786174551707450
0.212015037593984	18.263919376319800	0.9803186480092930
0.212015037593984	18.859481964678100	0.9810748654487810
0.212015037593984	19.45504455303630	0.9814393252466730
0.212015037593984	20.050607141394600	0.981230076241339
0.212015037593984	20.64616972975280	0.9799952859887760
0.212015037593984	21.241732318111100	0.9796884342609270
0.212015037593984	21.83729490646930	0.9798207413767500
0.212015037593984	22.43285749482760	0.9795019921449310
0.212015037593984	23.028420083185800	0.9791661986963710
0.212015037593984	23.623982671544100	0.9781827142033560
0.212015037593984	24.219545259902400	0.9764330994212080
0.212015037593984	24.81510784826060	0.9737802502345630
0.212015037593984	25.410670436618900	0.9733012725973090
0.212015037593984	26.00623302497710	0.9760828369146490
0.212015037593984	26.601795613335400	0.9782888618201710
0.212015037593984	27.197358201693600	0.982023512891014
0.212015037593984	27.792920790051900	0.9871610888279870
0.212015037593984	28.38848337841010	0.9894558469869650
0.212015037593984	28.98404596676840	0.9903030848120780
0.212015037593984	29.579608555126600	0.9904473667832470
0.212015037593984	30.175171143484900	0.9903839845066640
0.212015037593984	30.77073373184320	0.9896309263190120
0.212015037593984	31.366296320201400	0.9885048402570170
0.212015037593984	31.96185890855970	0.990365459593735
0.212015037593984	32.55742149691790	0.9900947452636600
0.212015037593984	33.152984085276200	0.9866444193995430
0.212015037593984	33.74854667363440	0.9898436337168060
0.22207518796992400	9.926043139304250	0.9594555585644740
0.22207518796992400	10.5216057276625	0.9499971669730620
0.22207518796992400	11.117168316020800	0.9403621680910370
0.22207518796992400	11.712730904379000	0.9319944216426190
0.22207518796992400	12.308293492737300	0.9274496802049830
0.22207518796992400	12.903856081095500	0.9263742920251960
0.22207518796992400	13.499418669453800	0.9309635385610720
0.22207518796992400	14.094981257812000	0.9405220280078500
0.22207518796992400	14.690543846170300	0.9507697340761260
0.22207518796992400	15.286106434528500	0.9605509041218780
0.22207518796992400	15.881669022886800	0.9679372455161120
0.22207518796992400	16.477231611245000	0.9728104853576760
0.22207518796992400	17.0727941996033	0.9767778051482550
0.22207518796992400	17.668356787961600	0.9792473645520910
0.22207518796992400	18.263919376319800	0.9808517987748040
0.22207518796992400	18.859481964678100	0.9818103683661740
0.22207518796992400	19.45504455303630	0.9816045859877570
0.22207518796992400	20.050607141394600	0.9804554314204270
0.22207518796992400	20.64616972975280	0.9775566950190400
0.22207518796992400	21.241732318111100	0.9741384504100060
0.22207518796992400	21.83729490646930	0.971809029543497
0.22207518796992400	22.43285749482760	0.9704891323000270
0.22207518796992400	23.028420083185800	0.9727513584447380
0.22207518796992400	23.623982671544100	0.97627182451861
0.22207518796992400	24.219545259902400	0.9785361205693820
0.22207518796992400	24.81510784826060	0.979952033886561
0.22207518796992400	25.410670436618900	0.9806268879295030
0.22207518796992400	26.00623302497710	0.9816397658250060
0.22207518796992400	26.601795613335400	0.9827358251633150
0.22207518796992400	27.197358201693600	0.9849502484186700
0.22207518796992400	27.792920790051900	0.9875502151247220
0.22207518796992400	28.38848337841010	0.9879224422628240
0.22207518796992400	28.98404596676840	0.9867482970537010
0.22207518796992400	29.579608555126600	0.9894146049731750
0.22207518796992400	30.175171143484900	0.9902067397712740
0.22207518796992400	30.77073373184320	0.9900802845302680
0.22207518796992400	31.366296320201400	0.9895145373728510
0.22207518796992400	31.96185890855970	0.9885408124889490
0.22207518796992400	32.55742149691790	0.9861662104617080
0.22207518796992400	33.152984085276200	0.9856899127072630
0.22207518796992400	33.74854667363440	0.9858538245054080
0.23213533834586400	9.926043139304250	0.9488566749611740
0.23213533834586400	10.5216057276625	0.9359892999125950
0.23213533834586400	11.117168316020800	0.9239550802161150
0.23213533834586400	11.712730904379000	0.9156736704753430
0.23213533834586400	12.308293492737300	0.9164967614567940
0.23213533834586400	12.903856081095500	0.9244457809402400
0.23213533834586400	13.499418669453800	0.9358119557647540
0.23213533834586400	14.094981257812000	0.9484156117345170
0.23213533834586400	14.690543846170300	0.9587018132195220
0.23213533834586400	15.286106434528500	0.9664358885537700
0.23213533834586400	15.881669022886800	0.9717484799013870
0.23213533834586400	16.477231611245000	0.9741765454793430
0.23213533834586400	17.0727941996033	0.9757525143260360
0.23213533834586400	17.668356787961600	0.9775463037064400
0.23213533834586400	18.263919376319800	0.9790639288054570
0.23213533834586400	18.859481964678100	0.9804715619063340
0.23213533834586400	19.45504455303630	0.9806138250789970
0.23213533834586400	20.050607141394600	0.9792213805695740
0.23213533834586400	20.64616972975280	0.9758515431649240
0.23213533834586400	21.241732318111100	0.9705361135391400
0.23213533834586400	21.83729490646930	0.9671038435131690
0.23213533834586400	22.43285749482760	0.9674214749894320
0.23213533834586400	23.028420083185800	0.9693766340044140
0.23213533834586400	23.623982671544100	0.9719476961159970
0.23213533834586400	24.219545259902400	0.9770369228934790
0.23213533834586400	24.81510784826060	0.9824716377634040
0.23213533834586400	25.410670436618900	0.9854642397302890
0.23213533834586400	26.00623302497710	0.9871915983507730
0.23213533834586400	26.601795613335400	0.9885131937021450
0.23213533834586400	27.197358201693600	0.9887989118602830
0.23213533834586400	27.792920790051900	0.9878985812491840
0.23213533834586400	28.38848337841010	0.9863253811799830
0.23213533834586400	28.98404596676840	0.9865297546700870
0.23213533834586400	29.579608555126600	0.9875006554817260
0.23213533834586400	30.175171143484900	0.9873790216667620
0.23213533834586400	30.77073373184320	0.9861390322253720
0.23213533834586400	31.366296320201400	0.9857818944842280
0.23213533834586400	31.96185890855970	0.984108959771177
0.23213533834586400	32.55742149691790	0.9827514602875950
0.23213533834586400	33.152984085276200	0.983493745996491
0.23213533834586400	33.74854667363440	0.9838541791715560
0.2421954887218030	9.926043139304250	0.9356975262725840
0.2421954887218030	10.5216057276625	0.9200272434169590
0.2421954887218030	11.117168316020800	0.9087929938113300
0.2421954887218030	11.712730904379000	0.9059988336982570
0.2421954887218030	12.308293492737300	0.9149211483280320
0.2421954887218030	12.903856081095500	0.9294596064448790
0.2421954887218030	13.499418669453800	0.9432216722158210
0.2421954887218030	14.094981257812000	0.9556017512759230
0.2421954887218030	14.690543846170300	0.9650219818334210
0.2421954887218030	15.286106434528500	0.9710676521060170
0.2421954887218030	15.881669022886800	0.9746977983322590
0.2421954887218030	16.477231611245000	0.9757510803887460
0.2421954887218030	17.0727941996033	0.9753077402673930
0.2421954887218030	17.668356787961600	0.9749432467788980
0.2421954887218030	18.263919376319800	0.9746104803426880
0.2421954887218030	18.859481964678100	0.974908837598021
0.2421954887218030	19.45504455303630	0.9757571040153420
0.2421954887218030	20.050607141394600	0.9751303879664770
0.2421954887218030	20.64616972975280	0.9732573253164340
0.2421954887218030	21.241732318111100	0.9706704279917600
0.2421954887218030	21.83729490646930	0.9697942543928770
0.2421954887218030	22.43285749482760	0.9710195003922200
0.2421954887218030	23.028420083185800	0.9726156529581570
0.2421954887218030	23.623982671544100	0.9764111406312740
0.2421954887218030	24.219545259902400	0.9810350241568690
0.2421954887218030	24.81510784826060	0.9835210307061600
0.2421954887218030	25.410670436618900	0.9842504095069820
0.2421954887218030	26.00623302497710	0.9848932302490560
0.2421954887218030	26.601795613335400	0.9880275279405340
0.2421954887218030	27.197358201693600	0.9888945191309190
0.2421954887218030	27.792920790051900	0.9881004093120050
0.2421954887218030	28.38848337841010	0.9868482351801680
0.2421954887218030	28.98404596676840	0.9856018862173440
0.2421954887218030	29.579608555126600	0.9842842995545910
0.2421954887218030	30.175171143484900	0.983065920042778
0.2421954887218030	30.77073373184320	0.9809211990171850
0.2421954887218030	31.366296320201400	0.982167859066549
0.2421954887218030	31.96185890855970	0.9821985675598760
0.2421954887218030	32.55742149691790	0.9827248299452610
0.2421954887218030	33.152984085276200	0.9840502753995790
0.2421954887218030	33.74854667363440	0.9858000981501680
0.2522556390977430	9.926043139304250	0.9195230240846410
0.2522556390977430	10.5216057276625	0.9035177944248830
0.2522556390977430	11.117168316020800	0.8991521263218970
0.2522556390977430	11.712730904379000	0.9068176161741270
0.2522556390977430	12.308293492737300	0.921689416291317
0.2522556390977430	12.903856081095500	0.9371462040881070
0.2522556390977430	13.499418669453800	0.9498343975705070
0.2522556390977430	14.094981257812000	0.9606579269448570
0.2522556390977430	14.690543846170300	0.969135911036112
0.2522556390977430	15.286106434528500	0.9742367665058490
0.2522556390977430	15.881669022886800	0.9767276225929650
0.2522556390977430	16.477231611245000	0.976817520672796
0.2522556390977430	17.0727941996033	0.9750199223874450
0.2522556390977430	17.668356787961600	0.9731366074058930
0.2522556390977430	18.263919376319800	0.9716657606527410
0.2522556390977430	18.859481964678100	0.9696706201549190
0.2522556390977430	19.45504455303630	0.9662521433810960
0.2522556390977430	20.050607141394600	0.9645414752782810
0.2522556390977430	20.64616972975280	0.9668799134570240
0.2522556390977430	21.241732318111100	0.970346728541886
0.2522556390977430	21.83729490646930	0.9744210806746510
0.2522556390977430	22.43285749482760	0.9789511920974440
0.2522556390977430	23.028420083185800	0.9817082414446880
0.2522556390977430	23.623982671544100	0.9828494486999760
0.2522556390977430	24.219545259902400	0.9830985376986310
0.2522556390977430	24.81510784826060	0.9826728820399490
0.2522556390977430	25.410670436618900	0.984073177063506
0.2522556390977430	26.00623302497710	0.9862825588532190
0.2522556390977430	26.601795613335400	0.98684659081284
0.2522556390977430	27.197358201693600	0.9861458231322140
0.2522556390977430	27.792920790051900	0.9841580821333540
0.2522556390977430	28.38848337841010	0.980512818078319
0.2522556390977430	28.98404596676840	0.98031772649789
0.2522556390977430	29.579608555126600	0.9803544520131570
0.2522556390977430	30.175171143484900	0.9797945459379060
0.2522556390977430	30.77073373184320	0.9801984230030260
0.2522556390977430	31.366296320201400	0.9809323532482820
0.2522556390977430	31.96185890855970	0.9827073882495900
0.2522556390977430	32.55742149691790	0.9849487672424830
0.2522556390977430	33.152984085276200	0.9865939813717200
0.2522556390977430	33.74854667363440	0.9877268020786660
0.26231578947368300	9.926043139304250	0.9002424156975260
0.26231578947368300	10.5216057276625	0.8887739709288390
0.26231578947368300	11.117168316020800	0.8970719412985900
0.26231578947368300	11.712730904379000	0.9150358857873470
0.26231578947368300	12.308293492737300	0.931761980118592
0.26231578947368300	12.903856081095500	0.9448720302677400
0.26231578947368300	13.499418669453800	0.9546129503208260
0.26231578947368300	14.094981257812000	0.9631592855301020
0.26231578947368300	14.690543846170300	0.9705408540822630
0.26231578947368300	15.286106434528500	0.9752260815819760
0.26231578947368300	15.881669022886800	0.9772081525371910
0.26231578947368300	16.477231611245000	0.9769914026350200
0.26231578947368300	17.0727941996033	0.9746465157955470
0.26231578947368300	17.668356787961600	0.9715587073222700
0.26231578947368300	18.263919376319800	0.9680383032933190
0.26231578947368300	18.859481964678100	0.9644018850519560
0.26231578947368300	19.45504455303630	0.9627793043957940
0.26231578947368300	20.050607141394600	0.9627109159289950
0.26231578947368300	20.64616972975280	0.9645039393584300
0.26231578947368300	21.241732318111100	0.9676800739070860
0.26231578947368300	21.83729490646930	0.9724737595831230
0.26231578947368300	22.43285749482760	0.980102744812901
0.26231578947368300	23.028420083185800	0.9841085178898890
0.26231578947368300	23.623982671544100	0.9850996740210580
0.26231578947368300	24.219545259902400	0.985537580151639
0.26231578947368300	24.81510784826060	0.9856805814686750
0.26231578947368300	25.410670436618900	0.9853590655893100
0.26231578947368300	26.00623302497710	0.9847205754623470
0.26231578947368300	26.601795613335400	0.9827391027570490
0.26231578947368300	27.197358201693600	0.97901950647715
0.26231578947368300	27.792920790051900	0.9767777801747020
0.26231578947368300	28.38848337841010	0.9772646952453770
0.26231578947368300	28.98404596676840	0.9780020339877020
0.26231578947368300	29.579608555126600	0.9794668623151530
0.26231578947368300	30.175171143484900	0.9807110398841130
0.26231578947368300	30.77073373184320	0.9821352665394390
0.26231578947368300	31.366296320201400	0.9833530394528880
0.26231578947368300	31.96185890855970	0.9844164385790000
0.26231578947368300	32.55742149691790	0.9857624778847190
0.26231578947368300	33.152984085276200	0.9868943208083580
0.26231578947368300	33.74854667363440	0.986629872262081
0.27237593984962300	9.926043139304250	0.879236661069384
0.27237593984962300	10.5216057276625	0.8792669137051560
0.27237593984962300	11.117168316020800	0.9019393099276430
0.27237593984962300	11.712730904379000	0.9260161592795660
0.27237593984962300	12.308293492737300	0.9416260724965610
0.27237593984962300	12.903856081095500	0.9520670689155570
0.27237593984962300	13.499418669453800	0.9589857665195180
0.27237593984962300	14.094981257812000	0.9644065498745380
0.27237593984962300	14.690543846170300	0.9693573204386750
0.27237593984962300	15.286106434528500	0.9728321478786070
0.27237593984962300	15.881669022886800	0.974529986333532
0.27237593984962300	16.477231611245000	0.9744503526629740
0.27237593984962300	17.0727941996033	0.9723140506321990
0.27237593984962300	17.668356787961600	0.9695153809227630
0.27237593984962300	18.263919376319800	0.9673798021803400
0.27237593984962300	18.859481964678100	0.9642728614359130
0.27237593984962300	19.45504455303630	0.9616474473823210
0.27237593984962300	20.050607141394600	0.9617449800518660
0.27237593984962300	20.64616972975280	0.9662682929252370
0.27237593984962300	21.241732318111100	0.9739246161752230
0.27237593984962300	21.83729490646930	0.9793164581317490
0.27237593984962300	22.43285749482760	0.9819263142644000
0.27237593984962300	23.028420083185800	0.9831773777829460
0.27237593984962300	23.623982671544100	0.98231906995235
0.27237593984962300	24.219545259902400	0.9800979901451370
0.27237593984962300	24.81510784826060	0.9823584941503320
0.27237593984962300	25.410670436618900	0.9826157749871690
0.27237593984962300	26.00623302497710	0.9812364970533740
0.27237593984962300	26.601795613335400	0.9791084553679620
0.27237593984962300	27.197358201693600	0.9762936634247560
0.27237593984962300	27.792920790051900	0.974586157313235
0.27237593984962300	28.38848337841010	0.9753004928247870
0.27237593984962300	28.98404596676840	0.9774513022035910
0.27237593984962300	29.579608555126600	0.9803175348599740
0.27237593984962300	30.175171143484900	0.9829365793423940
0.27237593984962300	30.77073373184320	0.9845595839159790
0.27237593984962300	31.366296320201400	0.985916928807495
0.27237593984962300	31.96185890855970	0.9867444110038740
0.27237593984962300	32.55742149691790	0.9871724804068990
0.27237593984962300	33.152984085276200	0.9873234657445450
0.27237593984962300	33.74854667363440	0.9862166170370250
0.2824360902255630	9.926043139304250	0.8607157476656700
0.2824360902255630	10.5216057276625	0.8780598788587160
0.2824360902255630	11.117168316020800	0.9111727033280590
0.2824360902255630	11.712730904379000	0.9367214720140600
0.2824360902255630	12.308293492737300	0.9500337108843170
0.2824360902255630	12.903856081095500	0.957954401818362
0.2824360902255630	13.499418669453800	0.9632939784305700
0.2824360902255630	14.094981257812000	0.9666294269640420
0.2824360902255630	14.690543846170300	0.969108521225015
0.2824360902255630	15.286106434528500	0.969204332709329
0.2824360902255630	15.881669022886800	0.9669062217105770
0.2824360902255630	16.477231611245000	0.9656557786717650
0.2824360902255630	17.0727941996033	0.9646162494357550
0.2824360902255630	17.668356787961600	0.9632983627300800
0.2824360902255630	18.263919376319800	0.9643904432853380
0.2824360902255630	18.859481964678100	0.966192049603326
0.2824360902255630	19.45504455303630	0.9677331445657980
0.2824360902255630	20.050607141394600	0.9710730391322940
0.2824360902255630	20.64616972975280	0.9744159269978130
0.2824360902255630	21.241732318111100	0.9770478679325660
0.2824360902255630	21.83729490646930	0.9785460931640340
0.2824360902255630	22.43285749482760	0.9784829208642130
0.2824360902255630	23.028420083185800	0.9804255115233250
0.2824360902255630	23.623982671544100	0.9814943194162890
0.2824360902255630	24.219545259902400	0.9805868785639700
0.2824360902255630	24.81510784826060	0.9795881796875140
0.2824360902255630	25.410670436618900	0.9786041653936910
0.2824360902255630	26.00623302497710	0.9765812067184960
0.2824360902255630	26.601795613335400	0.9747661423159860
0.2824360902255630	27.197358201693600	0.9741995349974590
0.2824360902255630	27.792920790051900	0.9751351167444220
0.2824360902255630	28.38848337841010	0.9779173307672990
0.2824360902255630	28.98404596676840	0.9805544911635210
0.2824360902255630	29.579608555126600	0.982174121797377
0.2824360902255630	30.175171143484900	0.9834866790492040
0.2824360902255630	30.77073373184320	0.9844510004092150
0.2824360902255630	31.366296320201400	0.9852443917780400
0.2824360902255630	31.96185890855970	0.9861143970393830
0.2824360902255630	32.55742149691790	0.9863206391694150
0.2824360902255630	33.152984085276200	0.9853300215068310
0.2824360902255630	33.74854667363440	0.9844357903161040
0.2924962406015030	9.926043139304250	0.851230527036943
0.2924962406015030	10.5216057276625	0.8851606854503910
0.2924962406015030	11.117168316020800	0.9216483413287760
0.2924962406015030	11.712730904379000	0.94545698196999
0.2924962406015030	12.308293492737300	0.9566829941796430
0.2924962406015030	12.903856081095500	0.9624260983065600
0.2924962406015030	13.499418669453800	0.9665097870984180
0.2924962406015030	14.094981257812000	0.9683286354310750
0.2924962406015030	14.690543846170300	0.968678386297149
0.2924962406015030	15.286106434528500	0.9678847668999230
0.2924962406015030	15.881669022886800	0.9636442005120750
0.2924962406015030	16.477231611245000	0.9574530409538460
0.2924962406015030	17.0727941996033	0.9527564675078690
0.2924962406015030	17.668356787961600	0.9496261610663170
0.2924962406015030	18.263919376319800	0.9544607289738170
0.2924962406015030	18.859481964678100	0.9644637891267910
0.2924962406015030	19.45504455303630	0.9701929592972300
0.2924962406015030	20.050607141394600	0.9744462550009610
0.2924962406015030	20.64616972975280	0.9785319165329760
0.2924962406015030	21.241732318111100	0.9810625310510700
0.2924962406015030	21.83729490646930	0.9824392007136780
0.2924962406015030	22.43285749482760	0.9822249798581930
0.2924962406015030	23.028420083185800	0.9803601604562160
0.2924962406015030	23.623982671544100	0.9784019972523520
0.2924962406015030	24.219545259902400	0.9763114289468320
0.2924962406015030	24.81510784826060	0.9735781283985780
0.2924962406015030	25.410670436618900	0.9695989013188740
0.2924962406015030	26.00623302497710	0.9681913377983470
0.2924962406015030	26.601795613335400	0.9711392533865480
0.2924962406015030	27.197358201693600	0.9745716593819670
0.2924962406015030	27.792920790051900	0.9784246789335630
0.2924962406015030	28.38848337841010	0.9815846418712200
0.2924962406015030	28.98404596676840	0.9839835722431140
0.2924962406015030	29.579608555126600	0.9849002868494690
0.2924962406015030	30.175171143484900	0.984965641475329
0.2924962406015030	30.77073373184320	0.9848121684778290
0.2924962406015030	31.366296320201400	0.9840016140417910
0.2924962406015030	31.96185890855970	0.9831789823869240
0.2924962406015030	32.55742149691790	0.9821892331203670
0.2924962406015030	33.152984085276200	0.9807077169166340
0.2924962406015030	33.74854667363440	0.9792561279478300
0.30255639097744200	9.926043139304250	0.8547753486593290
0.30255639097744200	10.5216057276625	0.8971045273797240
0.30255639097744200	11.117168316020800	0.9310118837288910
0.30255639097744200	11.712730904379000	0.9514623749968930
0.30255639097744200	12.308293492737300	0.9612603405866980
0.30255639097744200	12.903856081095500	0.9656341754364340
0.30255639097744200	13.499418669453800	0.9688441211731390
0.30255639097744200	14.094981257812000	0.9700312979409440
0.30255639097744200	14.690543846170300	0.9677559484437710
0.30255639097744200	15.286106434528500	0.9631910623721960
0.30255639097744200	15.881669022886800	0.9568558263771230
0.30255639097744200	16.477231611245000	0.9506784847396180
0.30255639097744200	17.0727941996033	0.9506276494747950
0.30255639097744200	17.668356787961600	0.955560550002169
0.30255639097744200	18.263919376319800	0.9607191884207350
0.30255639097744200	18.859481964678100	0.9661667045180780
0.30255639097744200	19.45504455303630	0.9701989182789880
0.30255639097744200	20.050607141394600	0.9720325101654040
0.30255639097744200	20.64616972975280	0.9736536668074970
0.30255639097744200	21.241732318111100	0.9780236478853370
0.30255639097744200	21.83729490646930	0.9799930393696980
0.30255639097744200	22.43285749482760	0.9794893647810300
0.30255639097744200	23.028420083185800	0.9770457383853470
0.30255639097744200	23.623982671544100	0.9741616357552830
0.30255639097744200	24.219545259902400	0.9722499523726820
0.30255639097744200	24.81510784826060	0.9706090064720020
0.30255639097744200	25.410670436618900	0.9702274490707960
0.30255639097744200	26.00623302497710	0.9715926172333580
0.30255639097744200	26.601795613335400	0.97373977817776
0.30255639097744200	27.197358201693600	0.977025498064408
0.30255639097744200	27.792920790051900	0.9801776219981240
0.30255639097744200	28.38848337841010	0.9825171700290150
0.30255639097744200	28.98404596676840	0.9840808598778960
0.30255639097744200	29.579608555126600	0.9848049655073000
0.30255639097744200	30.175171143484900	0.9843861694216180
0.30255639097744200	30.77073373184320	0.9837960138170070
0.30255639097744200	31.366296320201400	0.983131773797509
0.30255639097744200	31.96185890855970	0.9818346108440510
0.30255639097744200	32.55742149691790	0.9809127548915580
0.30255639097744200	33.152984085276200	0.9812205644512770
0.30255639097744200	33.74854667363440	0.9806809474659650
0.3126165413533820	9.926043139304250	0.868112760605654
0.3126165413533820	10.5216057276625	0.909528105561591
0.3126165413533820	11.117168316020800	0.9378556946851720
0.3126165413533820	11.712730904379000	0.9543324760421410
0.3126165413533820	12.308293492737300	0.9631747984166620
0.3126165413533820	12.903856081095500	0.9669858509667760
0.3126165413533820	13.499418669453800	0.9694494184925380
0.3126165413533820	14.094981257812000	0.9707358491713970
0.3126165413533820	14.690543846170300	0.9680299693030860
0.3126165413533820	15.286106434528500	0.9613146047896800
0.3126165413533820	15.881669022886800	0.9529578538328570
0.3126165413533820	16.477231611245000	0.9457454664495710
0.3126165413533820	17.0727941996033	0.9454703787133280
0.3126165413533820	17.668356787961600	0.9534821015235420
0.3126165413533820	18.263919376319800	0.9624088738005190
0.3126165413533820	18.859481964678100	0.9690504590008330
0.3126165413533820	19.45504455303630	0.9738031995602890
0.3126165413533820	20.050607141394600	0.9762407425287460
0.3126165413533820	20.64616972975280	0.9778096357143880
0.3126165413533820	21.241732318111100	0.9786174438858180
0.3126165413533820	21.83729490646930	0.9773837642567350
0.3126165413533820	22.43285749482760	0.9749309920318750
0.3126165413533820	23.028420083185800	0.9719758093982050
0.3126165413533820	23.623982671544100	0.9692199476530030
0.3126165413533820	24.219545259902400	0.9691643165859050
0.3126165413533820	24.81510784826060	0.9709562157807610
0.3126165413533820	25.410670436618900	0.9727931462052960
0.3126165413533820	26.00623302497710	0.9755536640718420
0.3126165413533820	26.601795613335400	0.9783135251834020
0.3126165413533820	27.197358201693600	0.9803017805633960
0.3126165413533820	27.792920790051900	0.981889825729922
0.3126165413533820	28.38848337841010	0.9825376395168070
0.3126165413533820	28.98404596676840	0.981697397735735
0.3126165413533820	29.579608555126600	0.9804562360851030
0.3126165413533820	30.175171143484900	0.9795635701145220
0.3126165413533820	30.77073373184320	0.9776435031897410
0.3126165413533820	31.366296320201400	0.9769429485220170
0.3126165413533820	31.96185890855970	0.9778879030609170
0.3126165413533820	32.55742149691790	0.9794390253277340
0.3126165413533820	33.152984085276200	0.9811791536993300
0.3126165413533820	33.74854667363440	0.9830572866055910
0.322676691729322	9.926043139304250	0.8846134665779680
0.322676691729322	10.5216057276625	0.9203131394939960
0.322676691729322	11.117168316020800	0.9421998669590840
0.322676691729322	11.712730904379000	0.9538539761995180
0.322676691729322	12.308293492737300	0.9613676305840290
0.322676691729322	12.903856081095500	0.9652891484376860
0.322676691729322	13.499418669453800	0.9669480783609690
0.322676691729322	14.094981257812000	0.9676166301984040
0.322676691729322	14.690543846170300	0.9646072696591420
0.322676691729322	15.286106434528500	0.9570912997121280
0.322676691729322	15.881669022886800	0.9506031167541910
0.322676691729322	16.477231611245000	0.9502396735229960
0.322676691729322	17.0727941996033	0.9561245128763080
0.322676691729322	17.668356787961600	0.9641693694862710
0.322676691729322	18.263919376319800	0.9691519561979700
0.322676691729322	18.859481964678100	0.9712281399223160
0.322676691729322	19.45504455303630	0.9727836857766490
0.322676691729322	20.050607141394600	0.9731399138174920
0.322676691729322	20.64616972975280	0.9717973930864590
0.322676691729322	21.241732318111100	0.9709574390344260
0.322676691729322	21.83729490646930	0.9694030668780110
0.322676691729322	22.43285749482760	0.9656532864356070
0.322676691729322	23.028420083185800	0.9630435784931430
0.322676691729322	23.623982671544100	0.9633143085060260
0.322676691729322	24.219545259902400	0.9667011411250760
0.322676691729322	24.81510784826060	0.9720537363833120
0.322676691729322	25.410670436618900	0.9760103333770550
0.322676691729322	26.00623302497710	0.9788421044510170
0.322676691729322	26.601795613335400	0.9813778151019600
0.322676691729322	27.197358201693600	0.9829325392272510
0.322676691729322	27.792920790051900	0.9832917664607350
0.322676691729322	28.38848337841010	0.9827736888238520
0.322676691729322	28.98404596676840	0.980968822260415
0.322676691729322	29.579608555126600	0.9784867933391370
0.322676691729322	30.175171143484900	0.976845813195366
0.322676691729322	30.77073373184320	0.9758702393952440
0.322676691729322	31.366296320201400	0.9758273610725230
0.322676691729322	31.96185890855970	0.9770973449530240
0.322676691729322	32.55742149691790	0.9791503411099610
0.322676691729322	33.152984085276200	0.9804171100173110
0.322676691729322	33.74854667363440	0.9838339929605520
0.33273684210526200	9.926043139304250	0.9005995894174240
0.33273684210526200	10.5216057276625	0.9301069169206410
0.33273684210526200	11.117168316020800	0.9469756109742330
0.33273684210526200	11.712730904379000	0.9532937341719970
0.33273684210526200	12.308293492737300	0.9563327190987180
0.33273684210526200	12.903856081095500	0.9586058841125710
0.33273684210526200	13.499418669453800	0.9586360641035740
0.33273684210526200	14.094981257812000	0.9571744993440380
0.33273684210526200	14.690543846170300	0.9537774232098790
0.33273684210526200	15.286106434528500	0.9473114956241550
0.33273684210526200	15.881669022886800	0.9450859267834200
0.33273684210526200	16.477231611245000	0.9518238438046500
0.33273684210526200	17.0727941996033	0.9612961717194750
0.33273684210526200	17.668356787961600	0.9689748719936170
0.33273684210526200	18.263919376319800	0.973288967489713
0.33273684210526200	18.859481964678100	0.9744746698932180
0.33273684210526200	19.45504455303630	0.9751736884774140
0.33273684210526200	20.050607141394600	0.9759410314428260
0.33273684210526200	20.64616972975280	0.9748134306711220
0.33273684210526200	21.241732318111100	0.971758128105764
0.33273684210526200	21.83729490646930	0.9676453781677730
0.33273684210526200	22.43285749482760	0.9633414763463870
0.33273684210526200	23.028420083185800	0.9625285712666100
0.33273684210526200	23.623982671544100	0.9659371270126030
0.33273684210526200	24.219545259902400	0.97000119951403
0.33273684210526200	24.81510784826060	0.9737088586821760
0.33273684210526200	25.410670436618900	0.9767756854511230
0.33273684210526200	26.00623302497710	0.9784865480143440
0.33273684210526200	26.601795613335400	0.9799594078065520
0.33273684210526200	27.197358201693600	0.9808771682783330
0.33273684210526200	27.792920790051900	0.9805125787697640
0.33273684210526200	28.38848337841010	0.9790535050587220
0.33273684210526200	28.98404596676840	0.9771969758509330
0.33273684210526200	29.579608555126600	0.9756225465722070
0.33273684210526200	30.175171143484900	0.9759518941980780
0.33273684210526200	30.77073373184320	0.9781312293509520
0.33273684210526200	31.366296320201400	0.9801389099020700
0.33273684210526200	31.96185890855970	0.9816736545237640
0.33273684210526200	32.55742149691790	0.9833540586924680
0.33273684210526200	33.152984085276200	0.9845316260468000
0.33273684210526200	33.74854667363440	0.9858126258738110
0.34279699248120200	9.926043139304250	0.9148950696099510
0.34279699248120200	10.5216057276625	0.9384581586477090
0.34279699248120200	11.117168316020800	0.95220353262925
0.34279699248120200	11.712730904379000	0.9567917334662410
0.34279699248120200	12.308293492737300	0.9571447978660950
0.34279699248120200	12.903856081095500	0.9569971632101650
0.34279699248120200	13.499418669453800	0.9545546041615670
0.34279699248120200	14.094981257812000	0.9471196613968860
0.34279699248120200	14.690543846170300	0.9367858262996110
0.34279699248120200	15.286106434528500	0.9312839381955280
0.34279699248120200	15.881669022886800	0.9359634840213780
0.34279699248120200	16.477231611245000	0.9473597130629120
0.34279699248120200	17.0727941996033	0.9592017263465710
0.34279699248120200	17.668356787961600	0.9672578131841840
0.34279699248120200	18.263919376319800	0.9712411660415640
0.34279699248120200	18.859481964678100	0.9721311449334580
0.34279699248120200	19.45504455303630	0.9716999170968420
0.34279699248120200	20.050607141394600	0.9714471933778040
0.34279699248120200	20.64616972975280	0.9697155278593030
0.34279699248120200	21.241732318111100	0.9655332832626230
0.34279699248120200	21.83729490646930	0.9622082269364670
0.34279699248120200	22.43285749482760	0.9621340040157160
0.34279699248120200	23.028420083185800	0.9656150807981150
0.34279699248120200	23.623982671544100	0.9712908677117090
0.34279699248120200	24.219545259902400	0.9757113264590260
0.34279699248120200	24.81510784826060	0.9776488383462160
0.34279699248120200	25.410670436618900	0.9789332813656640
0.34279699248120200	26.00623302497710	0.9793829301148030
0.34279699248120200	26.601795613335400	0.9789041793162080
0.34279699248120200	27.197358201693600	0.9778765368047070
0.34279699248120200	27.792920790051900	0.9755394599598790
0.34279699248120200	28.38848337841010	0.9722787557404730
0.34279699248120200	28.98404596676840	0.9709985775477770
0.34279699248120200	29.579608555126600	0.9721665054971200
0.34279699248120200	30.175171143484900	0.9740076474861510
0.34279699248120200	30.77073373184320	0.9764832383835120
0.34279699248120200	31.366296320201400	0.9786970528361130
0.34279699248120200	31.96185890855970	0.9803674713644270
0.34279699248120200	32.55742149691790	0.9801333826952950
0.34279699248120200	33.152984085276200	0.9829024175091270
0.34279699248120200	33.74854667363440	0.9842514286676400
0.3528571428571410	9.926043139304250	0.9269785911547930
0.3528571428571410	10.5216057276625	0.9446188092077420
0.3528571428571410	11.117168316020800	0.954406131277326
0.3528571428571410	11.712730904379000	0.9574896845688170
0.3528571428571410	12.308293492737300	0.9565601598835700
0.3528571428571410	12.903856081095500	0.9555005433647910
0.3528571428571410	13.499418669453800	0.9538181387282350
0.3528571428571410	14.094981257812000	0.9484877917303260
0.3528571428571410	14.690543846170300	0.9419360303897210
0.3528571428571410	15.286106434528500	0.9417265230380350
0.3528571428571410	15.881669022886800	0.9500484212254050
0.3528571428571410	16.477231611245000	0.9608477769395460
0.3528571428571410	17.0727941996033	0.9679069386056760
0.3528571428571410	17.668356787961600	0.9704419178555890
0.3528571428571410	18.263919376319800	0.9709854668122030
0.3528571428571410	18.859481964678100	0.9704241788095340
0.3528571428571410	19.45504455303630	0.9681968297731650
0.3528571428571410	20.050607141394600	0.9653472063587930
0.3528571428571410	20.64616972975280	0.9624184573955420
0.3528571428571410	21.241732318111100	0.9588497103887150
0.3528571428571410	21.83729490646930	0.9585125598048990
0.3528571428571410	22.43285749482760	0.96366813709124
0.3528571428571410	23.028420083185800	0.9700222137950780
0.3528571428571410	23.623982671544100	0.9752620647338570
0.3528571428571410	24.219545259902400	0.978702969418798
0.3528571428571410	24.81510784826060	0.9796868442276630
0.3528571428571410	25.410670436618900	0.979539913895661
0.3528571428571410	26.00623302497710	0.9794096059076140
0.3528571428571410	26.601795613335400	0.9782327603331110
0.3528571428571410	27.197358201693600	0.9757742527983230
0.3528571428571410	27.792920790051900	0.9733792953876220
0.3528571428571410	28.38848337841010	0.9718704634740150
0.3528571428571410	28.98404596676840	0.9725109338649540
0.3528571428571410	29.579608555126600	0.9754908327209640
0.3528571428571410	30.175171143484900	0.9780413767863950
0.3528571428571410	30.77073373184320	0.9789901502902120
0.3528571428571410	31.366296320201400	0.9791771959989430
0.3528571428571410	31.96185890855970	0.9791079409436360
0.3528571428571410	32.55742149691790	0.9788223958597780
0.3528571428571410	33.152984085276200	0.9763529270780100
0.3528571428571410	33.74854667363440	0.9802148058769430
0.3629172932330810	9.926043139304250	0.9371375921124650
0.3629172932330810	10.5216057276625	0.949932978477811
0.3629172932330810	11.117168316020800	0.9552497789958950
0.3629172932330810	11.712730904379000	0.9553690237024970
0.3629172932330810	12.308293492737300	0.951588306807685
0.3629172932330810	12.903856081095500	0.9465347342460430
0.3629172932330810	13.499418669453800	0.9417269840249630
0.3629172932330810	14.094981257812000	0.9372703683678240
0.3629172932330810	14.690543846170300	0.9366143758815370
0.3629172932330810	15.286106434528500	0.9436528063000070
0.3629172932330810	15.881669022886800	0.954719021926943
0.3629172932330810	16.477231611245000	0.9643864265205500
0.3629172932330810	17.0727941996033	0.969855471608376
0.3629172932330810	17.668356787961600	0.9707112399325690
0.3629172932330810	18.263919376319800	0.9691050645697940
0.3629172932330810	18.859481964678100	0.966960256563626
0.3629172932330810	19.45504455303630	0.9635112960431690
0.3629172932330810	20.050607141394600	0.9587333125808700
0.3629172932330810	20.64616972975280	0.9553119210066070
0.3629172932330810	21.241732318111100	0.9546162075600440
0.3629172932330810	21.83729490646930	0.957699790028667
0.3629172932330810	22.43285749482760	0.9646810640587930
0.3629172932330810	23.028420083185800	0.9711282939925850
0.3629172932330810	23.623982671544100	0.9744507904078850
0.3629172932330810	24.219545259902400	0.9763606160595890
0.3629172932330810	24.81510784826060	0.97687215416353
0.3629172932330810	25.410670436618900	0.9755820897533690
0.3629172932330810	26.00623302497710	0.9738862733513340
0.3629172932330810	26.601795613335400	0.9723745026635030
0.3629172932330810	27.197358201693600	0.9702727467857300
0.3629172932330810	27.792920790051900	0.9696050911636740
0.3629172932330810	28.38848337841010	0.9720703161716830
0.3629172932330810	28.98404596676840	0.9756800921033500
0.3629172932330810	29.579608555126600	0.9789756519810250
0.3629172932330810	30.175171143484900	0.9814586025274620
0.3629172932330810	30.77073373184320	0.9822829938713920
0.3629172932330810	31.366296320201400	0.9820487655654910
0.3629172932330810	31.96185890855970	0.9816097024092700
0.3629172932330810	32.55742149691790	0.9808436777208380
0.3629172932330810	33.152984085276200	0.9798191230678510
0.3629172932330810	33.74854667363440	0.9781944737638980
0.37297744360902100	9.926043139304250	0.9456327829247620
0.37297744360902100	10.5216057276625	0.9551194828142450
0.37297744360902100	11.117168316020800	0.9570721940254780
0.37297744360902100	11.712730904379000	0.954766982293818
0.37297744360902100	12.308293492737300	0.9490056793439180
0.37297744360902100	12.903856081095500	0.9415889578117660
0.37297744360902100	13.499418669453800	0.9337581828478840
0.37297744360902100	14.094981257812000	0.928565555032535
0.37297744360902100	14.690543846170300	0.9324265237511450
0.37297744360902100	15.286106434528500	0.9434977661867460
0.37297744360902100	15.881669022886800	0.954396220778917
0.37297744360902100	16.477231611245000	0.9623039407178340
0.37297744360902100	17.0727941996033	0.9670074506306030
0.37297744360902100	17.668356787961600	0.9680587890778590
0.37297744360902100	18.263919376319800	0.9662836710014940
0.37297744360902100	18.859481964678100	0.9641149656688840
0.37297744360902100	19.45504455303630	0.9618914034302290
0.37297744360902100	20.050607141394600	0.958418536255667
0.37297744360902100	20.64616972975280	0.9571556685364640
0.37297744360902100	21.241732318111100	0.9607001353349850
0.37297744360902100	21.83729490646930	0.9656720088729660
0.37297744360902100	22.43285749482760	0.9705212033176020
0.37297744360902100	23.028420083185800	0.9746469588667510
0.37297744360902100	23.623982671544100	0.9760451010791370
0.37297744360902100	24.219545259902400	0.9747146634037000
0.37297744360902100	24.81510784826060	0.9730793720324010
0.37297744360902100	25.410670436618900	0.9714278040265530
0.37297744360902100	26.00623302497710	0.9691256716048170
0.37297744360902100	26.601795613335400	0.9675288464611860
0.37297744360902100	27.197358201693600	0.9679066604273650
0.37297744360902100	27.792920790051900	0.970271395331594
0.37297744360902100	28.38848337841010	0.9741459141044530
0.37297744360902100	28.98404596676840	0.9777020166645340
0.37297744360902100	29.579608555126600	0.979447116169629
0.37297744360902100	30.175171143484900	0.9799665461232650
0.37297744360902100	30.77073373184320	0.9797014670288960
0.37297744360902100	31.366296320201400	0.9781853346082690
0.37297744360902100	31.96185890855970	0.9765620898997910
0.37297744360902100	32.55742149691790	0.9757172230450520
0.37297744360902100	33.152984085276200	0.974981554891918
0.37297744360902100	33.74854667363440	0.9758327388079560
0.38303759398496100	9.926043139304250	0.9520587522345640
0.38303759398496100	10.5216057276625	0.9589905324965660
0.38303759398496100	11.117168316020800	0.9580930386677960
0.38303759398496100	11.712730904379000	0.9536339918937530
0.38303759398496100	12.308293492737300	0.9460608317074450
0.38303759398496100	12.903856081095500	0.9375424390169570
0.38303759398496100	13.499418669453800	0.9319775441357040
0.38303759398496100	14.094981257812000	0.9320464684868800
0.38303759398496100	14.690543846170300	0.9397655727116980
0.38303759398496100	15.286106434528500	0.9519765190094180
0.38303759398496100	15.881669022886800	0.9621540314296270
0.38303759398496100	16.477231611245000	0.9674068662165150
0.38303759398496100	17.0727941996033	0.9686577080515030
0.38303759398496100	17.668356787961600	0.9670202349680290
0.38303759398496100	18.263919376319800	0.962814231909369
0.38303759398496100	18.859481964678100	0.9582457690449620
0.38303759398496100	19.45504455303630	0.9562891272901570
0.38303759398496100	20.050607141394600	0.9563664385121470
0.38303759398496100	20.64616972975280	0.9586470321003480
0.38303759398496100	21.241732318111100	0.9645370986876400
0.38303759398496100	21.83729490646930	0.9706902065224320
0.38303759398496100	22.43285749482760	0.974391435350514
0.38303759398496100	23.028420083185800	0.9759705936966660
0.38303759398496100	23.623982671544100	0.9758068191941110
0.38303759398496100	24.219545259902400	0.9733381958197040
0.38303759398496100	24.81510784826060	0.9700715645059580
0.38303759398496100	25.410670436618900	0.9679495141822460
0.38303759398496100	26.00623302497710	0.9668535553123730
0.38303759398496100	26.601795613335400	0.9673449444711890
0.38303759398496100	27.197358201693600	0.9699888702839420
0.38303759398496100	27.792920790051900	0.9731090354533300
0.38303759398496100	28.38848337841010	0.9757483719055780
0.38303759398496100	28.98404596676840	0.9776087347261090
0.38303759398496100	29.579608555126600	0.9776568154091830
0.38303759398496100	30.175171143484900	0.9758274007056030
0.38303759398496100	30.77073373184320	0.9736913949377610
0.38303759398496100	31.366296320201400	0.976763490271378
0.38303759398496100	31.96185890855970	0.9757142805399390
0.38303759398496100	32.55742149691790	0.9756993435714170
0.38303759398496100	33.152984085276200	0.9773033967711970
0.38303759398496100	33.74854667363440	0.9791931816384170
0.3930977443609010	9.926043139304250	0.9557077417775390
0.3930977443609010	10.5216057276625	0.9603096946535590
0.3930977443609010	11.117168316020800	0.9564196546070370
0.3930977443609010	11.712730904379000	0.9491238659325640
0.3930977443609010	12.308293492737300	0.9391644636968490
0.3930977443609010	12.903856081095500	0.9293621632334090
0.3930977443609010	13.499418669453800	0.9275483563703230
0.3930977443609010	14.094981257812000	0.9341636638798670
0.3930977443609010	14.690543846170300	0.9437633445495350
0.3930977443609010	15.286106434528500	0.9540011632136330
0.3930977443609010	15.881669022886800	0.9621825540267510
0.3930977443609010	16.477231611245000	0.9653940032838300
0.3930977443609010	17.0727941996033	0.9636397818193480
0.3930977443609010	17.668356787961600	0.9589875165489570
0.3930977443609010	18.263919376319800	0.952334994675974
0.3930977443609010	18.859481964678100	0.9420746006134970
0.3930977443609010	19.45504455303630	0.9520913660427680
0.3930977443609010	20.050607141394600	0.9569567545125040
0.3930977443609010	20.64616972975280	0.9623583467457140
0.3930977443609010	21.241732318111100	0.9677687807515680
0.3930977443609010	21.83729490646930	0.9729408306506010
0.3930977443609010	22.43285749482760	0.9753478034468060
0.3930977443609010	23.028420083185800	0.9745379283991150
0.3930977443609010	23.623982671544100	0.9720913309553760
0.3930977443609010	24.219545259902400	0.968522918104372
0.3930977443609010	24.81510784826060	0.9648367923353920
0.3930977443609010	25.410670436618900	0.9643259454521870
0.3930977443609010	26.00623302497710	0.9669753066744590
0.3930977443609010	26.601795613335400	0.9699570814915170
0.3930977443609010	27.197358201693600	0.9732762501064730
0.3930977443609010	27.792920790051900	0.9767593991664200
0.3930977443609010	28.38848337841010	0.97877262739825
0.3930977443609010	28.98404596676840	0.9789698115157500
0.3930977443609010	29.579608555126600	0.9782359346078680
0.3930977443609010	30.175171143484900	0.9761273782194390
0.3930977443609010	30.77073373184320	0.9737633420075210
0.3930977443609010	31.366296320201400	0.9735223234122660
0.3930977443609010	31.96185890855970	0.9751742521645620
0.3930977443609010	32.55742149691790	0.9770861675436400
0.3930977443609010	33.152984085276200	0.9790539651284370
0.3930977443609010	33.74854667363440	0.9816080255305070
0.4031578947368400	9.926043139304250	0.9553564182812330
0.4031578947368400	10.5216057276625	0.9575618335799280
0.4031578947368400	11.117168316020800	0.9506556721536500
0.4031578947368400	11.712730904379000	0.9401672088653390
0.4031578947368400	12.308293492737300	0.9286571406352900
0.4031578947368400	12.903856081095500	0.9206389679385240
0.4031578947368400	13.499418669453800	0.9242189605164300
0.4031578947368400	14.094981257812000	0.9344477002729610
0.4031578947368400	14.690543846170300	0.9412905458675730
0.4031578947368400	15.286106434528500	0.9480377891052060
0.4031578947368400	15.881669022886800	0.9617674875318260
0.4031578947368400	16.477231611245000	0.9639530660906380
0.4031578947368400	17.0727941996033	0.9600124909124620
0.4031578947368400	17.668356787961600	0.9532005760476380
0.4031578947368400	18.263919376319800	0.9477305016224680
0.4031578947368400	18.859481964678100	0.94668236044376
0.4031578947368400	19.45504455303630	0.9510570690815080
0.4031578947368400	20.050607141394600	0.9583988546689910
0.4031578947368400	20.64616972975280	0.9646444608412610
0.4031578947368400	21.241732318111100	0.9687452179757260
0.4031578947368400	21.83729490646930	0.9713436187746560
0.4031578947368400	22.43285749482760	0.9715526004083350
0.4031578947368400	23.028420083185800	0.9682371278220100
0.4031578947368400	23.623982671544100	0.9632288048955400
0.4031578947368400	24.219545259902400	0.9593637717703040
0.4031578947368400	24.81510784826060	0.9575307894225260
0.4031578947368400	25.410670436618900	0.9589536765359120
0.4031578947368400	26.00623302497710	0.9636775273469810
0.4031578947368400	26.601795613335400	0.9688924926988980
0.4031578947368400	27.197358201693600	0.9729759720634870
0.4031578947368400	27.792920790051900	0.975775394563587
0.4031578947368400	28.38848337841010	0.9769758088520540
0.4031578947368400	28.98404596676840	0.9757577102157750
0.4031578947368400	29.579608555126600	0.9727374685512140
0.4031578947368400	30.175171143484900	0.9706709846282300
0.4031578947368400	30.77073373184320	0.9707871196690950
0.4031578947368400	31.366296320201400	0.9736041899129680
0.4031578947368400	31.96185890855970	0.9753647586116010
0.4031578947368400	32.55742149691790	0.9775079743758280
0.4031578947368400	33.152984085276200	0.9791018225185680
0.4031578947368400	33.74854667363440	0.978561274876092
0.41321804511278000	9.926043139304250	0.948708906837791
0.41321804511278000	10.5216057276625	0.946403143191888
0.41321804511278000	11.117168316020800	0.9342521758848400
0.41321804511278000	11.712730904379000	0.9200139729325040
0.41321804511278000	12.308293492737300	0.9130777349516180
0.41321804511278000	12.903856081095500	0.9181838976782200
0.41321804511278000	13.499418669453800	0.9306809947074580
0.41321804511278000	14.094981257812000	0.9443804021381320
0.41321804511278000	14.690543846170300	0.9547268644501320
0.41321804511278000	15.286106434528500	0.9607027656381300
0.41321804511278000	15.881669022886800	0.9629944493632630
0.41321804511278000	16.477231611245000	0.9615326630662520
0.41321804511278000	17.0727941996033	0.9558809913812540
0.41321804511278000	17.668356787961600	0.9486973959665950
0.41321804511278000	18.263919376319800	0.9460820937335160
0.41321804511278000	18.859481964678100	0.950224586756781
0.41321804511278000	19.45504455303630	0.9570018408634620
0.41321804511278000	20.050607141394600	0.96291198880574
0.41321804511278000	20.64616972975280	0.9697641587998580
0.41321804511278000	21.241732318111100	0.9716256294607240
0.41321804511278000	21.83729490646930	0.9720210339049170
0.41321804511278000	22.43285749482760	0.9706946053172000
0.41321804511278000	23.028420083185800	0.9664430537638220
0.41321804511278000	23.623982671544100	0.9607746765484510
0.41321804511278000	24.219545259902400	0.9596644638700090
0.41321804511278000	24.81510784826060	0.963953900523582
0.41321804511278000	25.410670436618900	0.9682668028807480
0.41321804511278000	26.00623302497710	0.971363484317714
0.41321804511278000	26.601795613335400	0.9742165525523530
0.41321804511278000	27.197358201693600	0.9758534689158950
0.41321804511278000	27.792920790051900	0.9755543788466900
0.41321804511278000	28.38848337841010	0.9738593686732510
0.41321804511278000	28.98404596676840	0.971026819668087
0.41321804511278000	29.579608555126600	0.9714549590466910
0.41321804511278000	30.175171143484900	0.9715020647265400
0.41321804511278000	30.77073373184320	0.9744196764224940
0.41321804511278000	31.366296320201400	0.977220924145871
0.41321804511278000	31.96185890855970	0.9790294861440970
0.41321804511278000	32.55742149691790	0.9800150310055680
0.41321804511278000	33.152984085276200	0.9804837663297340
0.41321804511278000	33.74854667363440	0.9797067336522420
0.42327819548872000	9.926043139304250	0.9482937376189
0.42327819548872000	10.5216057276625	0.9471506715319120
0.42327819548872000	11.117168316020800	0.9356378573013580
0.42327819548872000	11.712730904379000	0.9222900397068390
0.42327819548872000	12.308293492737300	0.9203140151633670
0.42327819548872000	12.903856081095500	0.9290000638245720
0.42327819548872000	13.499418669453800	0.9391000359724740
0.42327819548872000	14.094981257812000	0.948903475442746
0.42327819548872000	14.690543846170300	0.9572212190417000
0.42327819548872000	15.286106434528500	0.9617054710188590
0.42327819548872000	15.881669022886800	0.9614810046627970
0.42327819548872000	16.477231611245000	0.9569026940103650
0.42327819548872000	17.0727941996033	0.9487899941498270
0.42327819548872000	17.668356787961600	0.9362571645266510
0.42327819548872000	18.263919376319800	0.9473246679765330
0.42327819548872000	18.859481964678100	0.9552987281726220
0.42327819548872000	19.45504455303630	0.9620085297219260
0.42327819548872000	20.050607141394600	0.9662031994579460
0.42327819548872000	20.64616972975280	0.9693411132397640
0.42327819548872000	21.241732318111100	0.9705148503898330
0.42327819548872000	21.83729490646930	0.9682776768352570
0.42327819548872000	22.43285749482760	0.9636698273819010
0.42327819548872000	23.028420083185800	0.9592205362629330
0.42327819548872000	23.623982671544100	0.9571283561733740
0.42327819548872000	24.219545259902400	0.9598533597880430
0.42327819548872000	24.81510784826060	0.9664526393022560
0.42327819548872000	25.410670436618900	0.9718904620702130
0.42327819548872000	26.00623302497710	0.9740925325453560
0.42327819548872000	26.601795613335400	0.9748878290230810
0.42327819548872000	27.197358201693600	0.9752482092301310
0.42327819548872000	27.792920790051900	0.9739926228662220
0.42327819548872000	28.38848337841010	0.9706877602940420
0.42327819548872000	28.98404596676840	0.9682289172268800
0.42327819548872000	29.579608555126600	0.9689227380785570
0.42327819548872000	30.175171143484900	0.9717213523589010
0.42327819548872000	30.77073373184320	0.9752413138150510
0.42327819548872000	31.366296320201400	0.9777890723080350
0.42327819548872000	31.96185890855970	0.9785627616638940
0.42327819548872000	32.55742149691790	0.9777475350971890
0.42327819548872000	33.152984085276200	0.976857426404629
0.42327819548872000	33.74854667363440	0.9753611924502420
0.4333383458646600	9.926043139304250	0.9533279853857900
0.4333383458646600	10.5216057276625	0.9479999212443290
0.4333383458646600	11.117168316020800	0.9304677330989990
0.4333383458646600	11.712730904379000	0.9130596899752610
0.4333383458646600	12.308293492737300	0.9161580019626790
0.4333383458646600	12.903856081095500	0.9318995464455330
0.4333383458646600	13.499418669453800	0.9428783090465430
0.4333383458646600	14.094981257812000	0.9500783946299430
0.4333383458646600	14.690543846170300	0.9556346396906160
0.4333383458646600	15.286106434528500	0.9542697683148070
0.4333383458646600	15.881669022886800	0.9557325414469600
0.4333383458646600	16.477231611245000	0.9516547930324700
0.4333383458646600	17.0727941996033	0.9434901081106050
0.4333383458646600	17.668356787961600	0.94170671532108
0.4333383458646600	18.263919376319800	0.9489624312329720
0.4333383458646600	18.859481964678100	0.9588437957251650
0.4333383458646600	19.45504455303630	0.9651464178756950
0.4333383458646600	20.050607141394600	0.9676270321683220
0.4333383458646600	20.64616972975280	0.9682434944298740
0.4333383458646600	21.241732318111100	0.9678622415040610
0.4333383458646600	21.83729490646930	0.9643768686830000
0.4333383458646600	22.43285749482760	0.9579287969073170
0.4333383458646600	23.028420083185800	0.9546603960574590
0.4333383458646600	23.623982671544100	0.9583585553168180
0.4333383458646600	24.219545259902400	0.9645030842490530
0.4333383458646600	24.81510784826060	0.9695483567485180
0.4333383458646600	25.410670436618900	0.9727955843950680
0.4333383458646600	26.00623302497710	0.9735077549237780
0.4333383458646600	26.601795613335400	0.9720557454432890
0.4333383458646600	27.197358201693600	0.9694446134649590
0.4333383458646600	27.792920790051900	0.9689072701475440
0.4333383458646600	28.38848337841010	0.9663144925601030
0.4333383458646600	28.98404596676840	0.9660841988130890
0.4333383458646600	29.579608555126600	0.9698043293980910
0.4333383458646600	30.175171143484900	0.9739868857882310
0.4333383458646600	30.77073373184320	0.9763174243388240
0.4333383458646600	31.366296320201400	0.9767949613379480
0.4333383458646600	31.96185890855970	0.9767191064707100
0.4333383458646600	32.55742149691790	0.9779396500853270
0.4333383458646600	33.152984085276200	0.9752855842555260
0.4333383458646600	33.74854667363440	0.974049129662441
0.4433984962406000	9.926043139304250	0.9502493678333970
0.4433984962406000	10.5216057276625	0.9392660357942470
0.4433984962406000	11.117168316020800	0.9173103575079880
0.4433984962406000	11.712730904379000	0.900963815999441
0.4433984962406000	12.308293492737300	0.9114543841083450
0.4433984962406000	12.903856081095500	0.9297501153559780
0.4433984962406000	13.499418669453800	0.9359484296766850
0.4433984962406000	14.094981257812000	0.9487774185431220
0.4433984962406000	14.690543846170300	0.9564806032033890
0.4433984962406000	15.286106434528500	0.9582235537160890
0.4433984962406000	15.881669022886800	0.9533552540555310
0.4433984962406000	16.477231611245000	0.9432526908655370
0.4433984962406000	17.0727941996033	0.9375782009656430
0.4433984962406000	17.668356787961600	0.943313851771325
0.4433984962406000	18.263919376319800	0.955242660284281
0.4433984962406000	18.859481964678100	0.9622319942468820
0.4433984962406000	19.45504455303630	0.9662326742403230
0.4433984962406000	20.050607141394600	0.9671487593281350
0.4433984962406000	20.64616972975280	0.9653512042893810
0.4433984962406000	21.241732318111100	0.9616976848836700
0.4433984962406000	21.83729490646930	0.9566853804050810
0.4433984962406000	22.43285749482760	0.9516244195627200
0.4433984962406000	23.028420083185800	0.9512092103175150
0.4433984962406000	23.623982671544100	0.9607425837557360
0.4433984962406000	24.219545259902400	0.9702674905017300
0.4433984962406000	24.81510784826060	0.9733092740710280
0.4433984962406000	25.410670436618900	0.9738438572865890
0.4433984962406000	26.00623302497710	0.973541465964065
0.4433984962406000	26.601795613335400	0.9716413963513870
0.4433984962406000	27.197358201693600	0.968293470762342
0.4433984962406000	27.792920790051900	0.9665806356826820
0.4433984962406000	28.38848337841010	0.9674884203172130
0.4433984962406000	28.98404596676840	0.9701780081781150
0.4433984962406000	29.579608555126600	0.9733799875912290
0.4433984962406000	30.175171143484900	0.9760803267238550
0.4433984962406000	30.77073373184320	0.9769151951873110
0.4433984962406000	31.366296320201400	0.9756860835298610
0.4433984962406000	31.96185890855970	0.9736289393226970
0.4433984962406000	32.55742149691790	0.9722300921369180
0.4433984962406000	33.152984085276200	0.9713961013219990
0.4433984962406000	33.74854667363440	0.9726196153251410
0.45345864661654000	9.926043139304250	0.940821669747157
0.45345864661654000	10.5216057276625	0.9231481051981420
0.45345864661654000	11.117168316020800	0.8996182885811020
0.45345864661654000	11.712730904379000	0.8896587334963330
0.45345864661654000	12.308293492737300	0.9073389185470780
0.45345864661654000	12.903856081095500	0.9339830393259140
0.45345864661654000	13.499418669453800	0.9476523012486210
0.45345864661654000	14.094981257812000	0.9524540740794090
0.45345864661654000	14.690543846170300	0.953761974264713
0.45345864661654000	15.286106434528500	0.9519025980749660
0.45345864661654000	15.881669022886800	0.9438918913787490
0.45345864661654000	16.477231611245000	0.9364847606300100
0.45345864661654000	17.0727941996033	0.9354375141505140
0.45345864661654000	17.668356787961600	0.9464431916817860
0.45345864661654000	18.263919376319800	0.9562035222295010
0.45345864661654000	18.859481964678100	0.9601698186420640
0.45345864661654000	19.45504455303630	0.9618067746416140
0.45345864661654000	20.050607141394600	0.9634472872766300
0.45345864661654000	20.64616972975280	0.963158194684552
0.45345864661654000	21.241732318111100	0.9595525984571320
0.45345864661654000	21.83729490646930	0.9556985414434940
0.45345864661654000	22.43285749482760	0.9561539510701
0.45345864661654000	23.028420083185800	0.9611731751588500
0.45345864661654000	23.623982671544100	0.9676570468128950
0.45345864661654000	24.219545259902400	0.9723573196868410
0.45345864661654000	24.81510784826060	0.9731385353772240
0.45345864661654000	25.410670436618900	0.9703507846644690
0.45345864661654000	26.00623302497710	0.9628224459052840
0.45345864661654000	26.601795613335400	0.9642207664115800
0.45345864661654000	27.197358201693600	0.964408354613962
0.45345864661654000	27.792920790051900	0.9651999190431270
0.45345864661654000	28.38848337841010	0.9687846278471360
0.45345864661654000	28.98404596676840	0.973207769983211
0.45345864661654000	29.579608555126600	0.9756177439745480
0.45345864661654000	30.175171143484900	0.9759289358276090
0.45345864661654000	30.77073373184320	0.9747994807426430
0.45345864661654000	31.366296320201400	0.9725384124680310
0.45345864661654000	31.96185890855970	0.9702810390391680
0.45345864661654000	32.55742149691790	0.9749402597753180
0.45345864661654000	33.152984085276200	0.9729287985430850
0.45345864661654000	33.74854667363440	0.9765893971407130
0.4635187969924790	9.926043139304250	0.9279829239000560
0.4635187969924790	10.5216057276625	0.90600134160342
0.4635187969924790	11.117168316020800	0.8902666610618720
0.4635187969924790	11.712730904379000	0.8987121623692410
0.4635187969924790	12.308293492737300	0.9222968697727220
0.4635187969924790	12.903856081095500	0.9402255433472410
0.4635187969924790	13.499418669453800	0.9490895495203950
0.4635187969924790	14.094981257812000	0.9512118149004420
0.4635187969924790	14.690543846170300	0.9477522330262400
0.4635187969924790	15.286106434528500	0.9448169375903720
0.4635187969924790	15.881669022886800	0.9366753543710260
0.4635187969924790	16.477231611245000	0.9314492672822900
0.4635187969924790	17.0727941996033	0.9374811095365340
0.4635187969924790	17.668356787961600	0.9509987369466480
0.4635187969924790	18.263919376319800	0.961337121825472
0.4635187969924790	18.859481964678100	0.9644140073052960
0.4635187969924790	19.45504455303630	0.9632584197228380
0.4635187969924790	20.050607141394600	0.9597305740974260
0.4635187969924790	20.64616972975280	0.9554079940419350
0.4635187969924790	21.241732318111100	0.9497431378851870
0.4635187969924790	21.83729490646930	0.9474135680549360
0.4635187969924790	22.43285749482760	0.9527353659794880
0.4635187969924790	23.028420083185800	0.9625957756951470
0.4635187969924790	23.623982671544100	0.9691245328682720
0.4635187969924790	24.219545259902400	0.9714128934499120
0.4635187969924790	24.81510784826060	0.9708418843082360
0.4635187969924790	25.410670436618900	0.9676787344117700
0.4635187969924790	26.00623302497710	0.9640116245612300
0.4635187969924790	26.601795613335400	0.9628282154158830
0.4635187969924790	27.197358201693600	0.9646595729663370
0.4635187969924790	27.792920790051900	0.9674216580198150
0.4635187969924790	28.38848337841010	0.9702358136248750
0.4635187969924790	28.98404596676840	0.9728067672278180
0.4635187969924790	29.579608555126600	0.9739258326398400
0.4635187969924790	30.175171143484900	0.9733256481575810
0.4635187969924790	30.77073373184320	0.9712047566247380
0.4635187969924790	31.366296320201400	0.9700369860786400
0.4635187969924790	31.96185890855970	0.970788600855999
0.4635187969924790	32.55742149691790	0.973082387938678
0.4635187969924790	33.152984085276200	0.9744442947107970
0.4635187969924790	33.74854667363440	0.9782749127408420
0.4735789473684190	9.926043139304250	0.9242036880826320
0.4735789473684190	10.5216057276625	0.8979776923765930
0.4735789473684190	11.117168316020800	0.8885678042143590
0.4735789473684190	11.712730904379000	0.9096096889986890
0.4735789473684190	12.308293492737300	0.9317328844017590
0.4735789473684190	12.903856081095500	0.9438159167500690
0.4735789473684190	13.499418669453800	0.9471363462123870
0.4735789473684190	14.094981257812000	0.9520850831142360
0.4735789473684190	14.690543846170300	0.9481961229425490
0.4735789473684190	15.286106434528500	0.9396006213333970
0.4735789473684190	15.881669022886800	0.9318601400434620
0.4735789473684190	16.477231611245000	0.9336081549919270
0.4735789473684190	17.0727941996033	0.9438953029026150
0.4735789473684190	17.668356787961600	0.9538449572670160
0.4735789473684190	18.263919376319800	0.9607012506557840
0.4735789473684190	18.859481964678100	0.9616274703982850
0.4735789473684190	19.45504455303630	0.9587459432759740
0.4735789473684190	20.050607141394600	0.954422617526718
0.4735789473684190	20.64616972975280	0.9509364484369400
0.4735789473684190	21.241732318111100	0.9499910406261580
0.4735789473684190	21.83729490646930	0.9535661608724890
0.4735789473684190	22.43285749482760	0.96090001330141
0.4735789473684190	23.028420083185800	0.9676926713529950
0.4735789473684190	23.623982671544100	0.9704236210423470
0.4735789473684190	24.219545259902400	0.9691000023283430
0.4735789473684190	24.81510784826060	0.9657611021183350
0.4735789473684190	25.410670436618900	0.9596245296133320
0.4735789473684190	26.00623302497710	0.9623590384663990
0.4735789473684190	26.601795613335400	0.9636040389994960
0.4735789473684190	27.197358201693600	0.9673865465381910
0.4735789473684190	27.792920790051900	0.9708616222381590
0.4735789473684190	28.38848337841010	0.9722585972050090
0.4735789473684190	28.98404596676840	0.9719458108562520
0.4735789473684190	29.579608555126600	0.9702319019454950
0.4735789473684190	30.175171143484900	0.9669381800201220
0.4735789473684190	30.77073373184320	0.9645073630238080
0.4735789473684190	31.366296320201400	0.9665819784624900
0.4735789473684190	31.96185890855970	0.9720152507677540
0.4735789473684190	32.55742149691790	0.974912479295854
0.4735789473684190	33.152984085276200	0.9758150918782570
0.4735789473684190	33.74854667363440	0.9774311870505860
0.483639097744359	9.926043139304250	0.919606306661689
0.483639097744359	10.5216057276625	0.8900552826370540
0.483639097744359	11.117168316020800	0.891352667146377
0.483639097744359	11.712730904379000	0.9193107949413110
0.483639097744359	12.308293492737300	0.9359745759585310
0.483639097744359	12.903856081095500	0.9465312223546270
0.483639097744359	13.499418669453800	0.9504809198647640
0.483639097744359	14.094981257812000	0.9505348240110070
0.483639097744359	14.690543846170300	0.9447199870305670
0.483639097744359	15.286106434528500	0.933425727088456
0.483639097744359	15.881669022886800	0.9281767306523000
0.483639097744359	16.477231611245000	0.936509792912383
0.483639097744359	17.0727941996033	0.9508401280302210
0.483639097744359	17.668356787961600	0.9588203255762150
0.483639097744359	18.263919376319800	0.9614699345035970
0.483639097744359	18.859481964678100	0.9601204547379860
0.483639097744359	19.45504455303630	0.9554569615829040
0.483639097744359	20.050607141394600	0.9496694826855890
0.483639097744359	20.64616972975280	0.9478958547675310
0.483639097744359	21.241732318111100	0.9524019417021650
0.483639097744359	21.83729490646930	0.9589576623124530
0.483639097744359	22.43285749482760	0.9635277198013700
0.483639097744359	23.028420083185800	0.9673563296861990
0.483639097744359	23.623982671544100	0.9707545647983290
0.483639097744359	24.219545259902400	0.9676221096164850
0.483639097744359	24.81510784826060	0.9625693834001720
0.483639097744359	25.410670436618900	0.9603771821914970
0.483639097744359	26.00623302497710	0.9625019519115630
0.483639097744359	26.601795613335400	0.9657885254716360
0.483639097744359	27.197358201693600	0.968993626328439
0.483639097744359	27.792920790051900	0.9720052777505710
0.483639097744359	28.38848337841010	0.9735137062580440
0.483639097744359	28.98404596676840	0.9721758968194470
0.483639097744359	29.579608555126600	0.9689646208096070
0.483639097744359	30.175171143484900	0.9671104269393520
0.483639097744359	30.77073373184320	0.9682049745859180
0.483639097744359	31.366296320201400	0.9719983956544680
0.483639097744359	31.96185890855970	0.9748336507616250
0.483639097744359	32.55742149691790	0.9764296065503790
0.483639097744359	33.152984085276200	0.9772818813945950
0.483639097744359	33.74854667363440	0.9775578720462520
0.49369924812029900	9.926043139304250	0.9101098009114260
0.49369924812029900	10.5216057276625	0.8823890691297620
0.49369924812029900	11.117168316020800	0.8922209926095500
0.49369924812029900	11.712730904379000	0.9202799717284440
0.49369924812029900	12.308293492737300	0.9450451186674590
0.49369924812029900	12.903856081095500	0.9490700310023950
0.49369924812029900	13.499418669453800	0.9487739250412070
0.49369924812029900	14.094981257812000	0.9466347437976560
0.49369924812029900	14.690543846170300	0.9395968369760020
0.49369924812029900	15.286106434528500	0.9287656712984930
0.49369924812029900	15.881669022886800	0.930619547934839
0.49369924812029900	16.477231611245000	0.9449119117207410
0.49369924812029900	17.0727941996033	0.9576734154400120
0.49369924812029900	17.668356787961600	0.9617215747517960
0.49369924812029900	18.263919376319800	0.9609387332940780
0.49369924812029900	18.859481964678100	0.9563404445792160
0.49369924812029900	19.45504455303630	0.9505876187046630
0.49369924812029900	20.050607141394600	0.9445356387041360
0.49369924812029900	20.64616972975280	0.9395915441525870
0.49369924812029900	21.241732318111100	0.9558327744736270
0.49369924812029900	21.83729490646930	0.9638853658250060
0.49369924812029900	22.43285749482760	0.9681639126452200
0.49369924812029900	23.028420083185800	0.9687139326256780
0.49369924812029900	23.623982671544100	0.9662238634578450
0.49369924812029900	24.219545259902400	0.9614553165922940
0.49369924812029900	24.81510784826060	0.9550525368855790
0.49369924812029900	25.410670436618900	0.9582717070586040
0.49369924812029900	26.00623302497710	0.9645601459076200
0.49369924812029900	26.601795613335400	0.9694537637006620
0.49369924812029900	27.197358201693600	0.9715344948266370
0.49369924812029900	27.792920790051900	0.9718470874166840
0.49369924812029900	28.38848337841010	0.970906474004069
0.49369924812029900	28.98404596676840	0.9671050591125400
0.49369924812029900	29.579608555126600	0.9625600729173980
0.49369924812029900	30.175171143484900	0.9668942630966390
0.49369924812029900	30.77073373184320	0.9710953521705070
0.49369924812029900	31.366296320201400	0.9751950596247560
0.49369924812029900	31.96185890855970	0.9764704281125860
0.49369924812029900	32.55742149691790	0.9758746449649120
0.49369924812029900	33.152984085276200	0.9745196613328300
0.49369924812029900	33.74854667363440	0.9738990326934430
0.5037593984962390	9.926043139304250	0.8945444742423940
0.5037593984962390	10.5216057276625	0.8653424038865110
0.5037593984962390	11.117168316020800	0.9032462939507300
0.5037593984962390	11.712730904379000	0.9339158556970480
0.5037593984962390	12.308293492737300	0.9478764597374560
0.5037593984962390	12.903856081095500	0.949635578718027
0.5037593984962390	13.499418669453800	0.9465612412703700
0.5037593984962390	14.094981257812000	0.9416741020223480
0.5037593984962390	14.690543846170300	0.93431481661961
0.5037593984962390	15.286106434528500	0.9300990034517560
0.5037593984962390	15.881669022886800	0.937156176122373
0.5037593984962390	16.477231611245000	0.9507283344357440
0.5037593984962390	17.0727941996033	0.9605300657580870
0.5037593984962390	17.668356787961600	0.9611992230944090
0.5037593984962390	18.263919376319800	0.9528761493692620
0.5037593984962390	18.859481964678100	0.9465498489059930
0.5037593984962390	19.45504455303630	0.9465536367593050
0.5037593984962390	20.050607141394600	0.9481288091273290
0.5037593984962390	20.64616972975280	0.9530139971841590
0.5037593984962390	21.241732318111100	0.9594268985287770
0.5037593984962390	21.83729490646930	0.9653743233754070
0.5037593984962390	22.43285749482760	0.967062557902544
0.5037593984962390	23.028420083185800	0.9640442090966070
0.5037593984962390	23.623982671544100	0.9603655345970630
0.5037593984962390	24.219545259902400	0.9556507391606960
0.5037593984962390	24.81510784826060	0.956045261972739
0.5037593984962390	25.410670436618900	0.9596622293774490
0.5037593984962390	26.00623302497710	0.9627900201646410
0.5037593984962390	26.601795613335400	0.9675799782735570
0.5037593984962390	27.197358201693600	0.9712354204516180
0.5037593984962390	27.792920790051900	0.9705632987316920
0.5037593984962390	28.38848337841010	0.9675889465492580
0.5037593984962390	28.98404596676840	0.9647862277163260
0.5037593984962390	29.579608555126600	0.9645339244082910
0.5037593984962390	30.175171143484900	0.9657026828943720
0.5037593984962390	30.77073373184320	0.9693646407466510
0.5037593984962390	31.366296320201400	0.9763979882045630
0.5037593984962390	31.96185890855970	0.9751379093224770
0.5037593984962390	32.55742149691790	0.9726647841773050
0.5037593984962390	33.152984085276200	0.9693094135907900
0.5037593984962390	33.74854667363440	0.9675416611921830


==> latexmkrc.txt <==
## Sometimes when the references is very near the end of a page/column, latexmk fails to recognise when bibtex needs to be run. This rule forces bibtex to be run everytime.
$pdflatex = 'pdflatex --shell-escape %O %S; bibtex %R';



###############################
# Post processing of pdf file #
###############################

# assume the jobname is 'output' for Overleaf v2
my $ORIG_PDF_AGE = -M "output.pdf"; # get age of existing pdf if present

END {
    my $NEW_PDF_AGE = -M "output.pdf";
    return if !defined($NEW_PDF_AGE); # bail out if no pdf file
    return if defined($ORIG_PDF_AGE) && $NEW_PDF_AGE == $ORIG_PDF_AGE; # bail out if pdf was not updated
    my $QPDF = "/usr/bin/qpdf";
    return if ! -x $QPDF; # check that qpdf exists
    my $status = system($QPDF, "--linearize", "output.pdf", "output.pdf.opt");
    my $exitcode = ($status >> 8);
    print "qpdf exit code=$exitcode\n";
    # qpdf returns 0 for success, 3 for warnings (output pdf still created)
    return if !($exitcode == 0 || $exitcode == 3);
    print "Renaming optimised file to output.pdf\n";
    rename("output.pdf.opt", "output.pdf");
}

##############
# Glossaries #
##############
add_cus_dep( 'glo', 'gls', 0, 'glo2gls' );
add_cus_dep( 'acn', 'acr', 0, 'glo2gls');  # from Overleaf v1
sub glo2gls {
	system("makeglossaries $_[0]");
}

#############
# makeindex #
#############
@ist = glob("*.ist");
if (scalar(@ist) > 0) {
        $makeindex = "makeindex -s $ist[0] %O -o %D %S";
}

################
# nomenclature #
################
add_cus_dep("nlo", "nls", 0, "nlo2nls");
sub nlo2nls {
	system("makeindex $_[0].nlo -s nomencl.ist -o $_[0].nls -t $_[0].nlg");
}

#########
# Knitr #
#########
my $root_file = $ARGV[-1];

add_cus_dep( 'Rtex', 'tex', 0, 'rtex_to_tex');
sub rtex_to_tex {
    do_knitr("$_[0].Rtex");
}

sub do_knitr {
    my $dirname = dirname $_[0];
    my $basename = basename $_[0];
    system("Rscript -e \"library('knitr'); setwd('$dirname'); knit('$basename')\"");
}

my $rtex_file = $root_file =~ s/\.tex$/.Rtex/r;
unless (-e $root_file) {
	if (-e $rtex_file) {
		do_knitr($rtex_file);
	}
}

##########
# feynmf #
##########
push(@file_not_found, '^feynmf: Files .* and (.*) not found:$');
add_cus_dep("mf", "tfm", 0, "mf_to_tfm");
sub mf_to_tfm { system("mf '\\mode:=laserjet; input $_[0]'"); }

push(@file_not_found, '^feynmf: Label file (.*) not found:$');
add_cus_dep("mf", "t1", 0, "mf_to_label1");
sub mf_to_label1 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t1"); }
add_cus_dep("mf", "t2", 0, "mf_to_label2");
sub mf_to_label2 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t2"); }
add_cus_dep("mf", "t3", 0, "mf_to_label3");
sub mf_to_label3 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t3"); }
add_cus_dep("mf", "t4", 0, "mf_to_label4");
sub mf_to_label4 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t4"); }
add_cus_dep("mf", "t5", 0, "mf_to_label5");
sub mf_to_label5 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t5"); }
add_cus_dep("mf", "t6", 0, "mf_to_label6");
sub mf_to_label6 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t6"); }
add_cus_dep("mf", "t7", 0, "mf_to_label7");
sub mf_to_label7 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t7"); }
add_cus_dep("mf", "t8", 0, "mf_to_label8");
sub mf_to_label8 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t8"); }
add_cus_dep("mf", "t9", 0, "mf_to_label9");
sub mf_to_label9 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t9"); }

##########
# feynmp #
##########
push(@file_not_found, '^dvipdf: Could not find figure file (.*); continuing.$');
add_cus_dep("mp", "1", 0, "mp_to_eps");
sub mp_to_eps {
    system("mpost $_[0]");
    return 0;
}

#############
# asymptote #
#############
sub asy {return system("asy --offscreen '$_[0]'");}
add_cus_dep("asy","eps",0,"asy");
add_cus_dep("asy","pdf",0,"asy");
add_cus_dep("asy","tex",0,"asy");

#############
# metapost  #  # from Overleaf v1
#############
add_cus_dep('mp', '1', 0, 'mpost');
sub mpost {
  my $file = $_[0];
  my ($name, $path) = fileparse($file);
  pushd($path);
  my $return = system "mpost $name";
  popd();
  return $return;
}

##########
# chktex #
##########
unlink 'output.chktex' if -f 'output.chktex';
if (defined $ENV{'CHKTEX_OPTIONS'}) {
    use File::Basename;
    use Cwd;

    # identify the main file
    my $target = $ARGV[-1];
    my $file = basename($target);

    if ($file =~ /\.tex$/) {
	# change directory for a limited scope
	my $orig_dir = cwd();
	my $subdir = dirname($target);
	chdir($subdir);
	# run chktex on main file
	$status = system(
    "/usr/bin/run-chktex.sh",
    $orig_dir,
    $file
  );
	# go back to original directory
	chdir($orig_dir);

	# in VALIDATE mode we always exit after running chktex
	# otherwise we exit if EXIT_ON_ERROR is set

	if ($ENV{'CHKTEX_EXIT_ON_ERROR'} || $ENV{'CHKTEX_VALIDATE'}) {
	    # chktex doesn't let us access the error info via exit status
	    # so look through the output
	    open(my $fh, "<", "output.chktex");
	    my $errors = 0;
	    {
		local $/ = "\n";
		while(<$fh>) {
		    if (/^\S+:\d+:\d+: Error:/) {
			$errors++;
			print;
		    }
		}
	    }
	    close($fh);
	    exit(1) if $errors > 0;
	    exit(0) if $ENV{'CHKTEX_VALIDATE'};
	}
    }
}

==> ne-Fraden-a230.txt <==
0.049789029535865000	0.00108421706718679
0.09957805907173	0.00187941689754082
0.150210970464135	0.00270768908005901
0.19493670886076	0.00322187844404733
0.250632911392405	0.00386873351399881
0.30126582278481	0.00444927663637464
0.351054852320675	0.0047159878050916
0.4042194092827	0.00509847311178907
0.450632911392405	0.00516683378914481

==> ne-Im-RV-I5-max.txt <==
0.	0
0.002	0.000028619914723495687
0.004	0.000057422467223587666
0.006	0.00008640853082279376
0.008	0.00011557898255218794
0.01	0.00014493470316615054
0.012	0.00017447657715717496
0.014	0.0002042054927707307
0.016	0.0002341223420201832
0.018000000000000002	0.0002642280207017705
0.02	0.00029452342840963723
0.022	0.00032500946855092513
0.024	0.00035568704836092235
0.026000000000000002	0.0003865570789182694
0.028	0.00041762047516022367
0.03	0.000448878155897982
0.032	0.0004803310438320613
0.034	0.0005119800655677384
0.036000000000000004	0.0005438261516305481
0.038	0.0005758702364818409
0.04	0.0006081132585343985
0.042	0.0006405561601681118
0.044	0.0006731998877457152
0.046	0.0007060453916285824
0.048	0.0007390936261925829
0.05	0.0007723455498439978
0.052000000000000005	0.0008058021250354969
0.054	0.0008394900448078993
0.056	0.0008734043303254332
0.058	0.000907529666264415
0.06	0.0009418670645261778
0.062	0.0009764175413546478
0.064	0.0010111821173538651
0.066	0.0010461618175055722
0.068	0.0010813576711868728
0.07	0.0011167707121879527
0.07200000000000001	0.0011524019787298788
0.074	0.0011882525134824583
0.076	0.0012243233635821733
0.078	0.0012606155806501804
0.08	0.0012971302208103852
0.082	0.0013338683447075806
0.084	0.0013708310175256611
0.08600000000000001	0.0014080193090059035
0.088	0.0014454342934653215
0.09	0.0014830770498150902
0.092	0.0015209486615790394
0.094	0.001559050216912224
0.096	0.0015973828086195624
0.098	0.0016359475341745453
0.1	0.0016747454957380243
0.10200000000000001	0.001713777800177064
0.10400000000000001	0.0017530455590838748
0.106	0.0017925498887948136
0.108	0.0018322919104094629
0.11	0.0018722727498097775
0.112	0.00191249353767931
0.114	0.0019529554095225137
0.116	0.0019936595056841092
0.11800000000000001	0.0020346069713685355
0.12	0.002075798956659477
0.122	0.0021172366165394586
0.124	0.0021589211109095193
0.126	0.0022008536046089684
0.128	0.002243035267435209
0.13	0.0022854672741636404
0.132	0.0023281508045676445
0.134	0.0023710870434386394
0.136	0.002414277180606216
0.138	0.002457722410958352
0.14	0.002501423934461704
0.14200000000000002	0.002545382956181977
0.14400000000000002	0.00258960068630437
0.146	0.002634078340154111
0.148	0.0026788171382170554
0.15	0.002723818306160378
0.152	0.0027690830748533382
0.154	0.0028146126803881267
0.156	0.002860408364100792
0.158	0.002906471372592246
0.16	0.0029528029577493586
0.162	0.0029994043767661233
0.164	0.0030462768921649124
0.166	0.003093421771817808
0.168	0.003140840288968019
0.17	0.003188533722251385
0.17200000000000001	0.003236503355717949
0.17400000000000002	0.003284750478853633
0.176	0.0033332763866019783
0.178	0.003382082379385986
0.18	0.0034311697631300214
0.182	0.003480539849281833
0.184	0.003530193954834623
0.186	0.0035801334023492274
0.188	0.0036303595199763707
0.19	0.003680873641479005
0.192	0.0037316771062547477
0.194	0.0037827712593583853
0.196	0.0038341574515244814
0.198	0.0038858370391900697
0.2	0.0039378113845174225
0.202	0.003990081855416921
0.20400000000000001	0.004042649825569998
0.20600000000000002	0.004095516674452194
0.20800000000000002	0.004148683787356277
0.21	0.004202152555415452
0.212	0.004255924375626692
0.214	0.0043100006508741155
0.216	0.00436438278995248
0.218	0.004419072207590766
0.22	0.004474070324475836
0.222	0.004529378567276203
0.224	0.004584998368665876
0.226	0.004640931167348308
0.228	0.004697178408080425
0.23	0.004753741541696761
0.232	0.004810622025133667
0.234	0.004867821321453645
0.23600000000000002	0.004925340899869736
0.23800000000000002	0.004983182235770022
0.24	0.005041346810742238
0.242	0.005099836112598443
0.244	0.005158651635399816
0.246	0.005217794879481533
0.248	0.005277267351477742
0.25	0.00533707056434663
0.252	0.005397206037395607
0.254	0.00545767529630655
0.256	0.005518479873161178
0.258	0.005579621306466509
0.26	0.005641101141180413
0.262	0.005702920928737273
0.264	0.0057650822270737334
0.266	0.005827586600654562
0.268	0.0058904356204985825
0.27	0.005953630864204751
0.272	0.006017173915978291
0.274	0.00608106636665695
0.276	0.006145309813737351
0.278	0.006209905861401449
0.28	0.0062748561205430865
0.28200000000000003	0.006340162208794647
0.28400000000000003	0.006405825750553818
0.28600000000000003	0.006471848377010458
0.28800000000000003	0.00653823172617355
0.29	0.00660497744289828
0.292	0.006672087178913209
0.294	0.006739562592847543
0.296	0.0068074053502585235
0.298	0.006875617123658911
0.3	0.006944199592544576
0.302	0.0070131544434221885
0.304	0.0070824833698370435
0.306	0.007152188072400953
0.308	0.007222270258820265
0.31	0.007292731643923999
0.312	0.007363573949692069
0.314	0.00743479890528363
0.316	0.007506408247065521
0.318	0.007578403718640832
0.32	0.007650787070877569
0.322	0.007723560061937421
0.324	0.0077967244573046695
0.326	0.007870282029815169
0.328	0.007944234559685468
0.33	0.008018583834542015
0.332	0.008093331649450508
0.334	0.008168479806945336
0.336	0.00824403011705913
0.338	0.00831998439735244
0.34	0.008396344472943523
0.342	0.008473112176538226
0.34400000000000003	0.008550289348460022
0.34600000000000003	0.008627877836680124
0.34800000000000003	0.008705879496847724
0.35000000000000003	0.008784296192320372
0.352	0.008863129794194425
0.354	0.008942382181335666
0.356	0.009022055240409981
0.358	0.009102150865914219
0.36	0.009182670960207112
0.362	0.009263617433540353
0.364	0.009344992204089762
0.366	0.009426797197986598
0.368	0.009509034349348973
0.37	0.0095917056003134
0.372	0.009674812901066443
0.374	0.00975835820987651
0.376	0.009842343493125743
0.378	0.009926770725342059
0.38	0.010011641889231282
0.382	0.010096958975709426
0.384	0.010182723983935075
0.386	0.01026893892134192
0.388	0.010355605803671378
0.39	0.010442726655005377
0.392	0.010530303507799234
0.394	0.010618338402914682
0.396	0.010706833389653
0.398	0.010795790525788303
0.4	0.01088521187760092

==> ne-Im-RV-I5-min.txt <==
0.	0.
0.002	0.00002268756057572041
0.004	0.0000455039811805331
0.006	0.00006844981023589804
0.008	0.0000915255982360918
0.01	0.00011473189775554534
0.012	0.00013806926345620734
0.014	0.0001615382520949315
0.016	0.00018513942253089023
0.018000000000000002	0.00020887333573301243
0.02	0.00023274055478744694
0.022	0.0002567416449050514
0.024	0.00028087717342890623
0.026000000000000002	0.0003051477098418545
0.028	0.0003295538257740672
0.03	0.0003540960950106336
0.032	0.0003787750934991788
0.034	0.0004035913993575054
0.036000000000000004	0.0004285455928812622
0.038	0.0004536382565516389
0.04	0.0004788699750430861
0.042	0.0005042413352310621
0.044	0.000529752926199806
0.046	0.0005554053392501372
0.048	0.0005811991679072807
0.05	0.0006071350079287187
0.052000000000000005	0.0006332134573120715
0.054	0.0006594351163030009
0.056	0.0006858005874031435
0.058	0.0007123104753780701
0.06	0.000738965387265271
0.062	0.000765765932382171
0.064	0.0007927127223341668
0.066	0.0008198063710226976
0.068	0.0008470474946533388
0.07	0.0008744367117439235
0.07200000000000001	0.0009019746431326931
0.074	0.0009296619119864765
0.076	0.0009574991438088901
0.078	0.000985486966448577
0.08	0.0010136260101074634
0.082	0.0010419169073490478
0.084	0.0010703602931067201
0.08600000000000001	0.001098956804692104
0.088	0.00112770708180343
0.09	0.0011566117665339395
0.092	0.0011856715033803113
0.094	0.0012148869392511225
0.096	0.0012442587234753344
0.098	0.0012737875078108075
0.1	0.001303473946452847
0.10200000000000001	0.0013333186960427768
0.10400000000000001	0.001363322415676539
0.106	0.001393485766913328
0.108	0.0014238094137842506
0.11	0.0014542940228010153
0.112	0.0014849402629646498
0.114	0.0015157488057742532
0.116	0.001546720325235773
0.11800000000000001	0.0015778554978708112
0.12	0.0016091550027254624
0.122	0.0016406195213791842
0.124	0.0016722497379536914
0.126	0.0017040463391218839
0.128	0.0017360100141168063
0.13	0.0017681414547406336
0.132	0.0018004413553736902
0.134	0.001832910412983499
0.136	0.0018655493271338606
0.138	0.001898358799993962
0.14	0.0019313395363475185
0.14200000000000002	0.0019644922436019446
0.14400000000000002	0.0019978176317975546
0.146	0.002031316413616802
0.148	0.0020649893043935353
0.15	0.0020988370221223024
0.152	0.0021328602874676706
0.154	0.0021670598237735913
0.156	0.0022014363570727847
0.158	0.0022359906160961678
0.16	0.002270723332282301
0.162	0.0023056352397868816
0.164	0.0023407270754922517
0.166	0.002375999579016959
0.168	0.002411453492725329
0.17	0.0024470895617370817
0.17200000000000001	0.002482908533936983
0.17400000000000002	0.002518911159984518
0.176	0.002555098193323603
0.178	0.0025914703901923344
0.18	0.00262802850963276
0.182	0.0026647733135006933
0.184	0.0027017055664755553
0.186	0.002738826036070248
0.188	0.0027761354926410706
0.19	0.002813634709397655
0.192	0.0028513244624129475
0.194	0.0028892055306332163
0.196	0.002927278695888093
0.198	0.0029655447429006577
0.2	0.0030040044592975416
0.202	0.0030426586356190792
0.20400000000000001	0.0030815080653294803
0.20600000000000002	0.0031205535448270536
0.20800000000000002	0.003159795873454447
0.21	0.003199235853508934
0.212	0.0032388742902527286
0.214	0.003278711991923341
0.216	0.003318749769743958
0.218	0.003358988437933875
0.22	0.0033994288137189394
0.222	0.003440071717342056
0.224	0.003480917972073703
0.226	0.0035219684042225034
0.228	0.0035632238431458157
0.23	0.003604685121260373
0.232	0.003646353074052951
0.234	0.003688228540091072
0.23600000000000002	0.0037303123610337467
0.23800000000000002	0.0037726053816422513
0.24	0.0038151084497909456
0.242	0.0038578224164781154
0.244	0.0039007481358368655
0.246	0.003943886465146038
0.248	0.003987238264841172
0.25	0.004030804398525505
0.252	0.004074585732981004
0.254	0.004118583138179433
0.256	0.004162797487293462
0.258	0.004207229656707813
0.26	0.004251880526030444
0.262	0.004296750978103764
0.264	0.004341841899015897
0.266	0.00438715417811197
0.268	0.004432688708005451
0.27	0.004478446384589518
0.272	0.004524428107048471
0.274	0.004570634777869179
0.276	0.004617067302852563
0.278	0.004663726591125124
0.28	0.004710613555150503
0.28200000000000003	0.00475772911074109
0.28400000000000003	0.004805074177069653
0.28600000000000003	0.0048526496766810295
0.28800000000000003	0.00490045653550384
0.29	0.004948495682862252
0.292	0.004996768051487764
0.294	0.00504527457753106
0.296	0.005094016200573878
0.298	0.005142993863640921
0.3	0.0051922085132118335
0.302	0.005241661099233175
0.304	0.0052913525751304685
0.306	0.005341283897820285
0.308	0.005391456027722344
0.31	0.005441869928771685
0.312	0.005492526568430868
0.314	0.0055434269177021996
0.316	0.005594571951140033
0.318	0.005645962646863068
0.32	0.005697599986566747
0.322	0.005749484955535617
0.324	0.005801618542655813
0.326	0.005854001740427529
0.328	0.0059066355449775496
0.33	0.005959520956071819
0.332	0.0060126589771280665
0.334	0.006066050615228451
0.336	0.006119696881132261
0.338	0.0061735987892886654
0.34	0.006227757357849479
0.342	0.0062821736086820035
0.34400000000000003	0.006336848567381898
0.34600000000000003	0.006391783263286077
0.34800000000000003	0.006446978729485681
0.35000000000000003	0.006502436002839066
0.352	0.0065581561239848535
0.354	0.006614140137355
0.356	0.006670389091187954
0.358	0.006726904037541798
0.36	0.0067836860323074915
0.362	0.006840736135222124
0.364	0.006898055409882213
0.366	0.006955644923757065
0.368	0.007013505748202171
0.37	0.007071638958472637
0.372	0.007130045633736678
0.374	0.00718872685708914
0.376	0.007247683715565086
0.378	0.007306917300153409
0.38	0.0073664287058104886
0.382	0.0074262190314739246
0.384	0.007486289380076282
0.386	0.0075466408585588875
0.388	0.0076072745778856905
0.39	0.0076681916530571565
0.392	0.007729393203124201
0.394	0.0077908803512021915
0.396	0.007852654224484971
0.398	0.007914715954258945
0.4	0.007977066675917212

==> ne-Im-RV-a1010.txt <==
0.	0.
0.002	0.00023789312180397154
0.004	0.00047795557609902245
0.006	0.0007202014947015974
0.008	0.000964645086396476
0.01	0.0012113006372967527
0.012	0.0014601825112052042
0.014	0.0017113051499770473
0.016	0.00196468307388409
0.018000000000000002	0.0022203308819802848
0.02	0.002478263252468675
0.022	0.002738494943069759
0.024	0.0030010407913912507
0.026000000000000002	0.0032659157152992524
0.028	0.003533134713290853
0.03	0.0038027128648681365
0.032	0.004074665330913616
0.034	0.004349007354067088
0.036000000000000004	0.004625754259103928
0.038	0.004904921453314804
0.04	0.0051865244268868346
0.042	0.005470578753286188
0.044	0.005757100089642116
0.046	0.0060461041771324425
0.048	0.006337606841370491
0.05	0.006631623992793489
0.052000000000000005	0.006928171627052387
0.054	0.007227265825403185
0.056	0.007528922755099689
0.058	0.007833158669787742
0.06	0.008139989909900927
0.062	0.008449432903057762
0.064	0.008761504164460313
0.066	0.009076220297294385
0.068	0.009393597993131069
0.07	0.009713654032329901
0.07200000000000001	0.010036405284443425
0.074	0.010361868708623285
0.076	0.010690061354027816
0.078	0.0110210003602311
0.08	0.011354702957633576
0.082	0.01169118646787411
0.084	0.012030468304243602
0.08600000000000001	0.012372565972100097
0.088	0.012717497069285412
0.09	0.013065279286543281
0.092	0.01341593040793901
0.094	0.013769468311280696
0.096	0.014125910968541912
0.098	0.01448527644628599
0.1	0.014847582906091793
0.10200000000000001	0.015212848604981028
0.10400000000000001	0.01558109189584714
0.106	0.015952331227885683
0.108	0.016326585147026312
0.11	0.01670387229636626
0.112	0.01708421141660539
0.114	0.017467621346482852
0.116	0.01785412102321519
0.11800000000000001	0.018243729482936136
0.12	0.018636465861137874
0.122	0.019032349393113903
0.124	0.019431399414403496
0.126	0.0198336353612377
0.128	0.020239076770986915
0.13	0.020647743282610067
0.132	0.021059654637105338
0.134	0.02147483067796255
0.136	0.021893291351617016
0.138	0.022315056707905092
0.14	0.0227401469005213
0.14200000000000002	0.023168582187476965
0.14400000000000002	0.023600382931560568
0.146	0.02403556960079964
0.148	0.02447416276892424
0.15	0.024916183115832113
0.152	0.025361651428055357
0.154	0.02581058859922879
0.156	0.02626301563055989
0.158	0.026718953631300387
0.16	0.027178423819219394
0.162	0.027641447521078274
0.164	0.02810804617310703
0.166	0.0285782413214824
0.168	0.02905205462280751
0.17	0.029529507844593277
0.17200000000000001	0.030010622865741254
0.17400000000000002	0.030495421677028293
0.176	0.030983926381592808
0.178	0.031476159195422605
0.18	0.031972142447844416
0.182	0.0324718985820151
0.184	0.032975450155414365
0.186	0.033482819840339406
0.188	0.033994030424400835
0.19	0.034509104811020666
0.192	0.03502806601993153
0.194	0.03555093718767798
0.196	0.03607774156811909
0.198	0.036608502532932984
0.2	0.0371432435721229
0.202	0.037681988294524904
0.20400000000000001	0.038224760428317385
0.20600000000000002	0.038771583821532084
0.20800000000000002	0.03932248244256694
0.21	0.039877480380700527
0.212	0.040436601846608154
0.214	0.0409998711728797
0.216	0.041567312814539056
0.218	0.0421389513495654
0.22	0.042714811479415964
0.222	0.04329491802955064
0.224	0.04387929594995815
0.226	0.044467970315684086
0.228	0.04506096632736038
0.23	0.04565830931173676
0.232	0.04626002472221367
0.234	0.04686613813937697
0.23600000000000002	0.047476675271534395
0.23800000000000002	0.04809166195525362
0.24	0.04871112415590205
0.242	0.04933508796818836
0.244	0.04996357961670571
0.246	0.05059662545647658
0.248	0.05123425197349945
0.25	0.05187648578529717
0.252	0.05252335364146689
0.254	0.053174882424231865
0.256	0.05383109914899493
0.258	0.054492030964893634
0.26	0.05515770515535708
0.262	0.05582814913866465
0.264	0.05650339046850616
0.266	0.05718345683454397
0.268	0.057868376062976706
0.27	0.05855817611710471
0.272	0.05925288509789727
0.274	0.05995253124456141
0.276	0.06065714293511256
0.278	0.061366748686946915
0.28	0.06208137715741547
0.28200000000000003	0.06280105714439974
0.28400000000000003	0.06352581758688935
0.28600000000000003	0.06425568756556116
0.28800000000000003	0.06499069630336032
0.29	0.06573087316608275
0.292	0.06647624766295974
0.294	0.06722684944724397
0.296	0.06798270831679719
0.298	0.06874385421468003
0.3	0.0695103172297431
0.302	0.07028212759722013
0.304	0.07105931569932254
0.306	0.07184191206583601
0.308	0.07262994737471856
0.31	0.07342345245270053
0.312	0.07422245827588615
0.314	0.07502699597035689
0.316	0.07583709681277656
0.318	0.076652792230998
0.32	0.07747411380467163
0.322	0.07830109326585577
0.324	0.07913376249962836
0.326	0.07997215354470096
0.328	0.08081629859403379
0.33	0.081666229995453
0.332	0.08252198025226953
0.334	0.08338358202389959
0.336	0.08425106812648676
0.338	0.08512447153352637
0.34	0.08600382537649062
0.342	0.0868891629454564
0.34400000000000003	0.08778051768973431
0.34600000000000003	0.08867792321849931
0.34800000000000003	0.08958141330142332
0.35000000000000003	0.09049102186930953
0.352	0.09140678301472822
0.354	0.09232873099265447
0.356	0.09325690022110746
0.358	0.09419132528179144
0.36	0.09513204092073863
0.362	0.09607908204895341
0.364	0.09703248374305881
0.366	0.09799228124594396
0.368	0.09895850996741373
0.37	0.09993120548484
0.372	0.10091040354381454
0.374	0.10189614005880351
0.376	0.10288845111380368
0.378	0.10388737296300052
0.38	0.10489294203142772
0.382	0.10590519491562823
0.384	0.10692416838431784
0.386	0.10794989937904911
0.388	0.1089824250148781
0.39	0.11002178258103215
0.392	0.1110680095415796
0.394	0.11212114353610092
0.396	0.11318122238036174
0.398	0.11424828406698748
0.4	0.11532236676613944

==> ne-Im-RV-a230.txt <==
0	0
0.002	0.0002644754994105740
0.004	0.0005270619429422940
0.006	0.0007877431635019890
0.008	0.0010465029665476800
0.01	0.0013033251302486500
0.012	0.0015581934056465000
0.014	0.0018110915168172000
0.016	0.00206200316103405
0.018	0.0023109120089317000
0.02	0.0025578017046710600
0.022	0.0028026558661053100
0.024	0.00304545808494674
0.026	0.0032861919269347000
0.028	0.0035248409320044400
0.03	0.0037613886144570300
0.032	0.003995818463130170
0.034	0.0042281139415700100
0.036	0.0044582584882040300
0.038	0.004686235516514790
0.04	0.0049120284152147700
0.042	0.005135620548422150
0.044	0.0053569952558375900
0.046	0.0055761358529220000
0.048	0.005793025631075300
0.05	0.006007647857816210
0.052000000000000000	0.006219985776963000
0.054	0.006430022608815200
0.056	0.006637741550336420
0.058	0.006843125775338050
0.06	0.007046158434664040
0.062	0.007246822656376630
0.064	0.007445101545943110
0.066	0.007640978186423580
0.068	0.007834435638659700
0.07	0.008025456941464450
0.07200000000000000	0.008214025111812920
0.074	0.008400123145034060
0.076	0.008583734015003450
0.078	0.008764840674337150
0.08	0.008943426054586410
0.082	0.00911947306643356
0.084	0.00929296459988877
0.08600000000000000	0.009463883524487930
0.088	0.009632212689491440
0.09	0.009797934924084120
0.092	0.009961033037576040
0.094	0.010121489819604400
0.096	0.010279288040336500
0.098	0.010434410450673600
0.1	0.010586839782455800
0.10200000000000000	0.010736558748668200
0.10400000000000000	0.010883550043647600
0.106	0.011027796343290600
0.108	0.011169280305262700
0.11	0.011307984569208300
0.112	0.011443891756961800
0.114	0.01157698447275930
0.116	0.01170724530345240
0.11800000000000000	0.01183465681872160
0.12	0.011959201571291900
0.122	0.012080862097149000
0.124	0.012199620915756100
0.126	0.012315460530272700
0.128	0.012428363427773200
0.13	0.01253831207946780
0.132	0.012645288940923300
0.134	0.012749276452286100
0.136	0.012850257038504600
0.138	0.012948213109554600
0.14	0.01304312706066420
0.14200000000000000	0.013134981272540100
0.14400000000000000	0.013223758111595700
0.146	0.013309439930179100
0.148	0.013392009066802900
0.15	0.013471447846374600
0.152	0.013547738580428800
0.154	0.013620863567358800
0.156	0.01369080509265160
0.158	0.013757545429121500
0.16	0.013821066837146500
0.162	0.013881351564905200
0.164	0.013938381848614000
0.166	0.0139921399127666
0.168	0.014042607970373800
0.17	0.014089768223204300
0.17200000000000000	0.014133602862026600
0.17400000000000000	0.014174094066852600
0.176	0.014211224007180800
0.178	0.014244974842242400
0.18	0.01427532872124660
0.182	0.014302267783628400
0.184	0.014325774159296300
0.186	0.014345829968882300
0.188	0.014362417323991400
0.19	0.014375518327453600
0.192	0.014385115073576000
0.194	0.01439118964839630
0.196	0.014393724129937300
0.198	0.014392700588462500
0.2	0.014388101086732500
0.202	0.014379907680262800
0.20400000000000000	0.014368102417582400
0.20600000000000000	0.014352667340493400
0.20800000000000000	0.01433358448433200
0.21	0.014310835878229800
0.212	0.014284403545377400
0.214	0.014254269503287600
0.216	0.014220415764060400
0.218	0.01418282433464960
0.22	0.014141477217128900
0.222	0.014096356408960600
0.224	0.014047443903264400
0.226	0.013994721689087900
0.228	0.013938171751677100
0.23	0.013877776072749600
0.232	0.013813516630766900
0.234	0.013745375401209300
0.23600000000000000	0.013673334356851300
0.23800000000000000	0.013597375468037600
0.24	0.01351748070296110
0.242	0.01343363202794080
0.244	0.013345811407701800
0.246	0.013254000805655800
0.248	0.013158182184182500
0.25	0.013058337504912700
0.252	0.012954448729011600
0.254	0.012846497817463600
0.256	0.012734466731358700
0.258	0.012618337432178300
0.26	0.012498091882084300
0.262	0.012373712044206900
0.264	0.012245179882935500
0.266	0.012112477364209200
0.268	0.011975586455808800
0.27	0.011834489127650500
0.272	0.011689167352079300
0.274	0.011539603104164800
0.276	0.01138577836199700
0.278	0.011227675106983900
0.28	0.011065275324149600
0.28200000000000000	0.010898561002433700
0.28400000000000000	0.010727514134991600
0.28600000000000000	0.010552116719496500
0.28800000000000000	0.010372350758440800
0.29	0.010188198259440700
0.292	0.009999641235540040
0.294	0.009806661705516260
0.296	0.009609241694186810
0.298	0.00940736323271692
0.3	0.009201008358928280
0.302	0.008990159117608730
0.304	0.00877479756082313
0.306	0.008554905748225010
0.308	0.008330465747369590
0.31	0.008101459634027500
0.312	0.007867869492499770
0.314	0.0076296774159337300
0.316	0.0073868655066400000
0.318	0.007139415876410510
0.32	0.006887310646837490
0.322	0.006630531949633530
0.324	0.006369061926952750
0.326	0.006102882731712840
0.328	0.005831976527918250
0.33	0.005556325490984310
0.332	0.005275911808062580
0.334	0.004990717678366860
0.336	0.004700725313500710
0.338	0.004405916937785410
0.34	0.004106274788589610
0.342	0.003801781116659390
0.34400000000000000	0.0034924181864497400
0.34600000000000000	0.0031781682764568700
0.34800000000000000	0.002859013679551700
0.35000000000000000	0.002534936703314130
0.352	0.002205919670368550
0.354	0.001871944918720270
0.356	0.0015329948020930300
0.358	0.0011890516902674400
0.36	0.0008400979694204040
0.362	0.0004861160424657630
0.364	0.00012708832939571700
0.366	-0.00023700273237653600
0.368	-0.0006061746876734290
0.37	-0.0009804450632082740
0.372	-0.0013598313672398500
0.374	-0.0017443510892257100
0.376	-0.0021340216994747000
0.378	-0.002528860648798380
0.38	-0.0029288853681612500
0.382	-0.0033341132683304600
0.384	-0.003744561739523920
0.386	-0.004160248151057930
0.388	-0.0045811898509933700
0.39	-0.00500740416578136
0.392	-0.005438908399907450
0.394	-0.005875719835535080
0.396	-0.006317855732148120
0.398	-0.00676533332619206
0.4	-0.007218169830714690
0.402	-0.007676382435005310
0.404	-0.008139988304233410
0.406	-0.00860900457908588
0.40800000000000000	-0.009083448375403660
0.41000000000000000	-0.00956333678381721
0.41200000000000000	-0.010048686869380900
0.41400000000000000	-0.010539515671206500
0.41600000000000000	-0.011035840202096100
0.418	-0.011537677448173100
0.42	-0.012045044368513200
0.422	-0.012557957894773800
0.424	-0.013076434930822700
0.426	-0.013600492352365700
0.428	-0.014130147006573300
0.43	-0.01466541571170650
0.432	-0.015206315256741200
0.434	-0.01575286240099260
0.436	-0.01630507387373740
0.438	-0.01686296637383550
0.44	-0.01742655656935190
0.442	-0.01799586109717520
0.444	-0.01857089656263790
0.446	-0.019151679539133300
0.448	-0.019738226567733100
0.45	-0.020330554156803500
0.452	-0.02092867878162020
0.454	-0.021532616883982200
0.456	-0.022142384871825900
0.458	-0.02275799911883650
0.46	-0.023379475964059900
0.462	-0.024006831711512700
0.464	-0.024640082629791900
0.466	-0.025279244951683400
0.468	-0.025924334873769300
0.47000000000000000	-0.02657536855603510
0.47200000000000000	-0.027232362121474500
0.47400000000000000	-0.027895331655694900
0.47600000000000000	-0.028564293206521200
0.47800000000000000	-0.02923926278359810
0.48	-0.02992025635799270
0.482	-0.030607289861795400
0.484	-0.03130037918771960
0.486	-0.03199954018870160
0.488	-0.03270478867749840
0.49	-0.033416140426284900
0.492	-0.034133611166251100
0.494	-0.03485721658719710
0.496	-0.035586972337127400
0.498	-0.03632289402184560
0.5	-0.03706499720454630

==> ne-Im-RV-a240.txt <==
0.	0.
0.002	0.00021995159465098505
0.004	0.00043782441159701094
0.006	0.0006536071555405821
0.008	0.0008672885292861597
0.01	0.0010788572338701363
0.012	0.0012883019686911585
0.014	0.0014956114316408003
0.016	0.001700774319234581
0.018000000000000002	0.0019037793267433338
0.02	0.0021046151483249177
0.022	0.0023032704771562803
0.024	0.0024997340055658637
0.026000000000000002	0.0026939944251663534
0.028	0.0028860404269877796
0.03	0.003075860701610956
0.032	0.003263443939301269
0.034	0.0034487788301428004
0.036000000000000004	0.0036318540641728076
0.038	0.0038126583315165326
0.04	0.003991180322522362
0.042	0.004167408727897322
0.044	0.004341332238842927
0.046	0.004512939547191351
0.048	0.004682219345541948
0.05	0.004849160327398119
0.052000000000000005	0.005013751187304501
0.054	0.005175980620984515
0.056	0.0053358373254782316
0.058	0.005493309999280591
0.06	0.005648387342479939
0.062	0.005801058056896932
0.064	0.0059513108462237434
0.066	0.006099134416163627
0.068	0.006244517474570795
0.07	0.006387448731590668
0.07200000000000001	0.006527916899800398
0.074	0.006665910694349798
0.076	0.00680141883310253
0.078	0.0069344300367776834
0.08	0.007064933029091654
0.082	0.007192916536900349
0.084	0.00731836929034175
0.08600000000000001	0.0074412800229787775
0.088	0.0075616374719424985
0.09	0.007679430378075659
0.092	0.007794647486076536
0.094	0.007907277544643133
0.096	0.00801730930661768
0.098	0.008124731529131493
0.1	0.008229532973750103
0.10200000000000001	0.008331702406618768
0.10400000000000001	0.008431228598608278
0.106	0.008528100325461077
0.108	0.008622306367937729
0.11	0.008713835511963688
0.112	0.008802676548776402
0.114	0.008888818275072718
0.116	0.008972249493156632
0.11800000000000001	0.009052959011087332
0.12	0.00913093564282759
0.122	0.009206168208392419
0.124	0.009278645533998134
0.126	0.009348356452211614
0.128	0.009415289802099996
0.13	0.009479434429380583
0.132	0.009540779186571152
0.134	0.0095993129331405
0.136	0.009655024535659364
0.138	0.009707902867951609
0.14	0.009757936811245751
0.14200000000000002	0.009805115254326783
0.14400000000000002	0.009849427093688296
0.146	0.009890861233684949
0.148	0.009929406586685207
0.15	0.009965052073224406
0.152	0.009997786622158087
0.154	0.010027599170815719
0.156	0.010054478665154652
0.158	0.010078414059914375
0.16	0.01009939431877114
0.162	0.010117408414492827
0.164	0.010132445329094113
0.166	0.010144494053991997
0.168	0.010153543590161582
0.17	0.010159582948292136
0.17200000000000001	0.010162601148943509
0.17400000000000002	0.010162587222702801
0.176	0.010159530210341347
0.178	0.010153419162971999
0.18	0.010144243142206692
0.182	0.010131991220314319
0.184	0.01011665248037888
0.186	0.010098216016457945
0.188	0.010076670933741394
0.19	0.010052006348710469
0.192	0.01002421138929706
0.194	0.009993275195043354
0.196	0.009959186917261753
0.198	0.009921935719195007
0.2	0.009881510776176765
0.202	0.009837901275792262
0.20400000000000001	0.009791096418039436
0.20600000000000002	0.009741085415490215
0.20800000000000002	0.009687857493452167
0.21	0.009631401890130346
0.212	0.00957170785678952
0.214	0.009508764657916623
0.216	0.009442561571383477
0.218	0.009373087888609783
0.22	0.009300332914726492
0.222	0.009224285968739311
0.224	0.009144936383692567
0.226	0.009062273506833323
0.228	0.008976286699775791
0.23	0.008886965338666
0.232	0.008794298814346678
0.234	0.008698276532522562
0.23600000000000002	0.008598887913925797
0.23800000000000002	0.008496122394481706
0.24	0.008389969425474849
0.242	0.008280418473715207
0.244	0.008167459021704859
0.246	0.008051080567804715
0.248	0.007931272626401609
0.25	0.0078080247280756295
0.252	0.00768132641976778
0.254	0.007551167264947777
0.256	0.00741753684378219
0.258	0.0072804247533028825
0.26	0.0071398206075755635
0.262	0.006995714037868752
0.264	0.006848094692822896
0.266	0.006696952238619813
0.268	0.006542276359152307
0.27	0.006384056756194146
0.272	0.006222283149570169
0.274	0.006056945277326725
0.276	0.005888032895902366
0.278	0.0057155357802987205
0.28	0.005539443724251658
0.28200000000000003	0.005359746540402768
0.28400000000000003	0.005176434060470912
0.28600000000000003	0.004989496135424166
0.28800000000000003	0.004798922635652013
0.29	0.004604703451137632
0.292	0.004406828491630564
0.294	0.004205287686819616
0.296	0.004000070986505901
0.298	0.003791168360776165
0.3	0.0035785698001764713
0.302	0.003362265315885859
0.304	0.0031422449398905293
0.306	0.0029184987251580077
0.308	0.002691016745811699
0.31	0.0024597890973056947
0.312	0.0022248058965995817
0.314	0.0019860572823338076
0.316	0.0017435334150049842
0.318	0.0014972244771415994
0.32	0.0012471206734798637
0.322	0.0009932122311398434
0.324	0.0007354893998017165
0.326	0.00047394245188237135
0.328	0.0002085616827121623
0.33	-0.00006066258928815199
0.332	-0.00033374002243020425
0.334	-0.000610680251580506
0.336	-0.0008914928879829976
0.338	-0.0011761875190810479
0.34	-0.0014647737083394712
0.342	-0.0017572609950662374
0.34400000000000003	-0.0020536588942340725
0.34600000000000003	-0.002353976896301622
0.34800000000000003	-0.0026582244670346877
0.35000000000000003	-0.0029664110473271114
0.352	-0.003278546053021391
0.354	-0.0035946388747292906
0.356	-0.003914698877652034
0.358	-0.004238735401400383
0.36	-0.004566757759814658
0.362	-0.004898775240784281
0.364	-0.0052347971060673305
0.366	-0.005574832591109873
0.368	-0.005918890904864951
0.37	-0.0062669812296116114
0.372	-0.006619112720773554
0.374	-0.006975294506737715
0.376	-0.007335535688672513
0.378	-0.007699845340346044
0.38	-0.008068232507944048
0.382	-0.008440706209887723
0.384	-0.008817275436651196
0.386	-0.00919794915057901
0.388	-0.009582736285703414
0.39	-0.009971645747561245
0.392	-0.010364686413010924
0.394	-0.010761867130049098
0.396	-0.011163196717627166
0.398	-0.011568683965467572
0.4	-0.011978337633880098

==> ne-Im-RV-a2850.txt <==
0.	0.
0.002	0.0000523460198349251
0.004	0.0001050010540013914
0.006	0.00015796646802995897
0.008	0.00021124363280459517
0.01	0.00026483392458231134
0.012	0.0003187387250128693
0.014	0.00037295942115855624
0.016	0.00042749740551403033
0.018000000000000002	0.00048235407602623495
0.02	0.000537530836114382
0.022	0.0005930290946900095
0.024	0.0006488502661771038
0.026000000000000002	0.0007049957705322967
0.028	0.0007614670332651323
0.03	0.0008182654854584056
0.032	0.0008753925637885694
0.034	0.0009328497105462187
0.036000000000000004	0.0009906383736566395
0.038	0.0010487600067004383
0.04	0.0011072160689342358
0.042	0.0011660080253114377
0.044	0.00122513734650308
0.046	0.0012846055089187419
0.048	0.0013444139947275365
0.05	0.0014045642918791732
0.052000000000000005	0.001465057894125096
0.054	0.0015258963010396935
0.056	0.0015870810180415823
0.058	0.0016486135564149713
0.06	0.0017104954333310933
0.062	0.001772728171869715
0.064	0.0018353133010407241
0.066	0.0018982523558057902
0.068	0.001961546877100098
0.07	0.0020251984118541673
0.07200000000000001	0.002089208513015737
0.074	0.0021535787395717313
0.076	0.002218310656570306
0.078	0.0022834058351429705
0.08	0.0023488658525267756
0.082	0.0024146922920866014
0.084	0.0024808867433375047
0.08600000000000001	0.0025474508019671504
0.088	0.002614386069858321
0.09	0.002681694155111514
0.092	0.002749376672067599
0.094	0.0028174352413305698
0.096	0.0028858714897903753
0.098	0.00295468705064582
0.1	0.0030238835634275557
0.10200000000000001	0.0030934626740211474
0.10400000000000001	0.0031634260346902216
0.106	0.0032337753040996976
0.108	0.003304512147339095
0.11	0.003375638235945923
0.112	0.0034471552479291663
0.114	0.0035190648677928247
0.116	0.003591368786559564
0.11800000000000001	0.003664068701794429
0.12	0.0037371663176286535
0.122	0.0038106633447835426
0.124	0.0038845615005944447
0.126	0.003958862509034803
0.128	0.004033568100740301
0.13	0.0041086800130330755
0.132	0.0041841999899460336
0.134	0.004260129782247235
0.136	0.0043364711474643755
0.138	0.0044132258499093475
0.14	0.00449039566070289
0.14200000000000002	0.004567982357799322
0.14400000000000002	0.004645987726011362
0.146	0.004724413557035036
0.148	0.004803261649474682
0.15	0.004882533808868009
0.152	0.004962231847711287
0.154	0.005042357585484598
0.156	0.005122912848677181
0.158	0.005203899470812855
0.16	0.005285319292475563
0.162	0.0053671741613349625
0.164	0.005449465932172141
0.166	0.005532196466905396
0.168	0.005615367634616122
0.17	0.005698981311574773
0.17200000000000001	0.0057830393812669375
0.17400000000000002	0.005867543734419475
0.176	0.005952496269026768
0.178	0.0060378988903770515
0.18	0.006123753511078847
0.182	0.00621006205108747
0.184	0.006296826437731648
0.186	0.0063840486057402225
0.188	0.006471730497268949
0.19	0.006559874061927377
0.192	0.006648481256805838
0.194	0.006737554046502534
0.196	0.006827094403150689
0.198	0.006917104306445832
0.2	0.007007585743673151
0.202	0.007098540709734951
0.20400000000000001	0.007189971207178201
0.20600000000000002	0.0072818792462221935
0.20800000000000002	0.007374266844786278
0.21	0.007467136028517706
0.212	0.0075604888308195665
0.214	0.00765432729287883
0.216	0.007748653463694464
0.218	0.007843469400105675
0.22	0.007938777166820244
0.222	0.008034578836442933
0.224	0.008130876489504021
0.226	0.00822767221448794
0.228	0.008324968107861985
0.23	0.00842276627410514
0.232	0.008521068825737006
0.234	0.008619877883346833
0.23600000000000002	0.008719195575622628
0.23800000000000002	0.0088190240393804
0.24	0.00891936541959348
0.242	0.009020221869421955
0.244	0.009121595550242199
0.246	0.009223488631676508
0.248	0.00932590329162284
0.25	0.009428841716284657
0.252	0.009532306100200874
0.254	0.009636298646275897
0.256	0.009740821565809795
0.258	0.009845877078528537
0.26	0.009951467412614374
0.262	0.010057594804736295
0.264	0.010164261500080618
0.266	0.010271469752381652
0.268	0.01037922182395249
0.27	0.010487519985715916
0.272	0.010596366517235386
0.274	0.01070576370674616
0.276	0.010815713851186492
0.278	0.010926219256228976
0.28	0.011037282236311986
0.28200000000000003	0.011148905114671185
0.28400000000000003	0.011261090223371201
0.28600000000000003	0.011373839903337412
0.28800000000000003	0.011487156504387757
0.29	0.011601042385264784
0.292	0.011715499913667698
0.294	0.011830531466284593
0.296	0.011946139428824745
0.298	0.012062326196051059
0.3	0.012179094171812605
0.302	0.01229644576907727
0.304	0.012414383409964527
0.306	0.012532909525778301
0.308	0.012652026557039993
0.31	0.012771736953521556
0.312	0.012892043174278752
0.314	0.013012947687684441
0.316	0.013134452971462098
0.318	0.01325656151271933
0.32	0.013379275807981582
0.322	0.013502598363225943
0.324	0.013626531693915058
0.326	0.013751078325031175
0.328	0.013876240791110288
0.33	0.014002021636276403
0.332	0.014128423414275955
0.334	0.014255448688512294
0.336	0.014383100032080329
0.338	0.014511380027801276
0.34	0.014640291268257527
0.342	0.01476983635582762
0.34400000000000003	0.014900017902721394
0.34600000000000003	0.015030838531015174
0.34800000000000003	0.015162300872687164
0.35000000000000003	0.01529440756965291
0.352	0.015427161273800867
0.354	0.015560564647028204
0.356	0.015694620361276564
0.358	0.015829331098568065
0.36	0.015964699551041416
0.362	0.016100728420988114
0.364	0.016237420420888795
0.366	0.016374778273449683
0.368	0.016512804711639233
0.37	0.0166515024787248
0.372	0.016790874328309537
0.374	0.01693092302436932
0.376	0.017071651341289903
0.378	0.017213062063904112
0.38	0.01735515798752923
0.382	0.01749794191800448
0.384	0.017641416671728628
0.386	0.017785585075697753
0.388	0.017930449967543144
0.39	0.018076014195569243
0.392	0.018222280618791845
0.394	0.018369252106976375
0.396	0.018516931540676265
0.398	0.018665321811271483
0.4	0.018814425821007237

==> ne-Im-RV-a550.txt <==
0.	0.
0.002	0.00040251254123646173
0.004	0.0008072768473710224
0.006	0.001214290853311453
0.008	0.0016235523514029422
0.01	0.002035058989952967
0.012	0.002448808271746225
0.014	0.0028647975525496
0.016	0.003283024039607083
0.018000000000000002	0.0037034847901246453
0.02	0.0041261767097449595
0.022	0.0045510965510119775
0.024	0.004978240911825273
0.026000000000000002	0.005407606233884132
0.028	0.005839188801121306
0.03	0.006272984738126438
0.032	0.006708990008559035
0.034	0.007147200413551019
0.036000000000000004	0.007587611590098738
0.038	0.00803021900944443
0.04	0.008475017975447084
0.042	0.008922003622942657
0.044	0.009371170916093529
0.046	0.009822514646727286
0.048	0.010276029432664606
0.05	0.010731709716036387
0.052000000000000005	0.011189549761589871
0.054	0.011649543654983888
0.056	0.01211168530107308
0.058	0.012575968422181021
0.06	0.013042386556362279
0.062	0.013510933055653344
0.064	0.013981601084312262
0.066	0.014454383617047104
0.068	0.014929273437233059
0.07	0.015406263135118217
0.07200000000000001	0.015885345106017905
0.074	0.016366511548497577
0.076	0.0168497544625442
0.078	0.017335065647726036
0.08	0.01782243670134087
0.082	0.018311859016552533
0.084	0.01880332378051566
0.08600000000000001	0.019296821972488803
0.088	0.01979234436193556
0.09	0.020289881506613993
0.092	0.020789423750653967
0.094	0.021290961222622633
0.096	0.021794483833577755
0.098	0.022299981275109113
0.1	0.02280744301736759
0.10200000000000001	0.0233168583070822
0.10400000000000001	0.023828216165564818
0.106	0.024341505386702614
0.108	0.024856714534938165
0.11	0.025373831943237127
0.112	0.025892845711043458
0.114	0.02641374370222219
0.116	0.026936513542989524
0.11800000000000001	0.027461142619830424
0.12	0.02798761807740352
0.122	0.028515926816433165
0.124	0.029046055491588896
0.126	0.02957799050935193
0.128	0.030111718025868844
0.13	0.030647223944792277
0.132	0.031184493915108677
0.134	0.03172351332895291
0.136	0.03226426731940992
0.138	0.03280674075830309
0.14	0.033350918253969415
0.14200000000000002	0.03389678414902152
0.14400000000000002	0.03444432251809615
0.146	0.034993517165589565
0.148	0.035544351623379176
0.15	0.03609680914853197
0.152	0.036650872720999254
0.154	0.037206525041297796
0.156	0.037763748528177404
0.158	0.03832252531627473
0.16	0.03888283725375329
0.162	0.0394446658999297
0.164	0.04000799252288606
0.166	0.04057279809706837
0.168	0.041139063300870984
0.17	0.04170676851420695
0.17200000000000001	0.04227589381606439
0.17400000000000002	0.04284641898204858
0.176	0.04341832348190991
0.178	0.04399158647705757
0.18	0.044566186818058864
0.182	0.045142103042124154
0.184	0.04571931337057747
0.186	0.04629779570631245
0.188	0.04687752763123393
0.19	0.04745848640368468
0.192	0.04804064895585782
0.194	0.048623991891194124
0.196	0.04920849148176486
0.198	0.04979412366563969
0.2	0.050380864044239596
0.202	0.05096868787967501
0.20400000000000001	0.051557570092068836
0.20600000000000002	0.05214748525686441
0.20800000000000002	0.052738407602118446
0.21	0.05333031100577871
0.212	0.05392316899294641
0.214	0.05451695473312353
0.216	0.05511164103744451
0.218	0.05570720035589275
0.22	0.05630360477450157
0.222	0.05690082601253965
0.224	0.05749883541968089
0.226	0.05809760397315866
0.228	0.058697102274904336
0.23	0.05929730054867013
0.232	0.05989816863713596
0.234	0.06049967599900076
0.23600000000000002	0.061101791706057514
0.23800000000000002	0.06170448444025261
0.24	0.06230772249072887
0.242	0.06291147375085282
0.244	0.06351570571522543
0.246	0.064120385476677
0.248	0.06472547972324552
0.25	0.06533095473513886
0.252	0.06593677638168041
0.254	0.06654291011823847
0.256	0.06714932098313904
0.258	0.06775597359456201
0.26	0.06836283214742075
0.262	0.06896986041022517
0.264	0.06957702172192788
0.266	0.07018427898875355
0.268	0.07079159468101155
0.27	0.07139893082989161
0.272	0.07200624902424245
0.274	0.07261351040733355
0.276	0.07322067567359974
0.278	0.07382770506536855
0.28	0.07443455836957055
0.28200000000000003	0.0750411949144324
0.28400000000000003	0.07564757356615243
0.28600000000000003	0.076253652725559
0.28800000000000003	0.07685939032475146
0.29	0.07746474382372338
0.292	0.07806967020696876
0.294	0.0786741259800697
0.296	0.07927806716626767
0.298	0.07988144930301586
0.3	0.08048422743851458
0.302	0.08108635612822834
0.304	0.08168778943138535
0.306	0.08228848090745895
0.308	0.0828883836126309
0.31	0.0834874500962368
0.312	0.08408563239719344
0.314	0.08468288204040769
0.316	0.08527915003316729
0.318	0.0858743868615135
0.32	0.08646854248659518
0.322	0.08706156634100458
0.324	0.08765340732509466
0.326	0.08824401380327768
0.328	0.0888333336003056
0.33	0.08942131399753153
0.332	0.09000790172915259
0.334	0.09059304297843385
0.336	0.09117668337391392
0.338	0.09175876798559114
0.34	0.09233924132109111
0.342	0.09291804732181522
0.34400000000000003	0.09349512935907023
0.34600000000000003	0.09407043023017841
0.34800000000000003	0.0946438921545691
0.35000000000000003	0.09521545676985034
0.352	0.09578506512786211
0.354	0.09635265769070937
0.356	0.09691817432677637
0.358	0.09748155430672108
0.36	0.09804273629945072
0.362	0.09860165836807695
0.364	0.09915825796585209
0.366	0.09971247193208553
0.368	0.10026423648804038
0.37	0.10081348723281022
0.372	0.10136015913917627
0.374	0.1019041865494446
0.376	0.10244550317126344
0.378	0.10298404207342016
0.38	0.10351973568161921
0.382	0.10405251577423856
0.384	0.10458231347806679
0.386	0.10510905926402048
0.388	0.10563268294284012
0.39	0.10615311366076663
0.392	0.10667027989519719
0.394	0.10718410945032086
0.396	0.10769452945273315
0.398	0.10820146634703093
0.4	0.1087048458913862

==> ne-Im-RV-a5950.txt <==
0.	0.
0.002	0.000026648267948140475
0.004	0.00005346358938223619
0.006	0.00008044674762326699
0.008	0.00010759852924827125
0.01	0.0001349197241029996
0.012	0.00016241112531461546
0.014	0.00019007352930444304
0.016	0.00021790773580076254
0.018000000000000002	0.00024591454785165355
0.02	0.0002740947718378849
0.022	0.0003024492174858541
0.024	0.0003309786978805737
0.026000000000000002	0.00035968402947870575
0.028	0.0003885660321216464
0.03	0.00041762552904865685
0.032	0.0004468633469100448
0.034	0.0004762803157803943
0.036000000000000004	0.0005058772691718441
0.038	0.0005356550440474164
0.04	0.0005656144808343954
0.042	0.0005957564234377533
0.044	0.0006260817192536285
0.046	0.0006565912191828531
0.048	0.0006872857776445303
0.05	0.0007181662525896623
0.052000000000000005	0.0007492335055148291
0.054	0.000780488401475918
0.056	0.0008119318091019034
0.058	0.0008435646006086788
0.06	0.0008753876518129394
0.062	0.0009074018421461163
0.064	0.0009396080546683622
0.066	0.0009720071760825904
0.068	0.0010046000967485627
0.07	0.0010373877106970339
0.07200000000000001	0.001070370915643944
0.074	0.001103550613004667
0.076	0.0011369277079083116
0.078	0.0011705031092120706
0.08	0.0012042777295156325
0.082	0.0012382524851756356
0.084	0.0012724282963201851
0.08600000000000001	0.0013068060868634194
0.088	0.0013413867845201283
0.09	0.0013761713208204315
0.092	0.0014111606311245067
0.094	0.0014463556546373726
0.096	0.0014817573344237294
0.098	0.00151736661742285
0.1	0.0015531844544635323
0.10200000000000001	0.0015892118002790992
0.10400000000000001	0.0016254496135224617
0.106	0.0016618988567812323
0.108	0.0016985604965928972
0.11	0.0017354355034600439
0.112	0.0017725248518656426
0.114	0.0018098295202883907
0.116	0.001847350491218107
0.11800000000000001	0.0018850887511711856
0.12	0.001923045290706108
0.122	0.001961221104439012
0.124	0.0019996171910593168
0.126	0.002038234553345407
0.128	0.0020770741981803753
0.13	0.0021161371365678214
0.132	0.0021554243836477104
0.134	0.0021949369587122907
0.136	0.00223467588522207
0.138	0.0022746421908218474
0.14	0.0023148369073568115
0.14200000000000002	0.0023552610708886907
0.14400000000000002	0.002395915721711969
0.146	0.0024368019043701553
0.148	0.002477920667672122
0.15	0.002519273064708492
0.152	0.0025608601528680983
0.154	0.0026026829938544946
0.156	0.002644742653702534
0.158	0.0026870402027950047
0.16	0.0027295767158793264
0.162	0.0027723532720843108
0.164	0.002815370954936991
0.166	0.0028586308523794886
0.168	0.002902134056785976
0.17	0.002945881664979678
0.17200000000000001	0.0029898747782499393
0.17400000000000002	0.0030341145023693675
0.176	0.0030786019476110225
0.178	0.003123338228765684
0.18	0.003168324465159168
0.182	0.0032135617806697244
0.184	0.0032590513037454765
0.186	0.0033047941674219554
0.188	0.0033507915093396634
0.19	0.0033970444717617305
0.192	0.003443554201591624
0.194	0.003490321850390921
0.196	0.003537348574397155
0.198	0.003584635534541716
0.2	0.0036321838964678372
0.202	0.0036799948305486136
0.20400000000000001	0.0037280695119051304
0.20600000000000002	0.003776409120424623
0.20800000000000002	0.003825014840778715
0.21	0.0038738878624417316
0.212	0.003923029379709073
0.214	0.003972440591715648
0.216	0.004022122702454395
0.218	0.004072076920794848
0.22	0.004122304460501793
0.222	0.004172806540253974
0.224	0.00422358438366288
0.226	0.004274639219291602
0.228	0.004325972280673742
0.23	0.004377584806332422
0.232	0.004429478039799328
0.234	0.004481653229633848
0.23600000000000002	0.004534111629442281
0.23800000000000002	0.004586854497897096
0.24	0.004639883098756282
0.242	0.004693198700882764
0.244	0.0047468025782638834
0.246	0.004800696010030954
0.248	0.0048548802804788994
0.25	0.004909356679085941
0.252	0.004964126500533385
0.254	0.005019191044725458
0.256	0.005074551616809224
0.258	0.005130209527194594
0.26	0.005186166091574366
0.262	0.005242422630944381
0.264	0.005298980471623734
0.266	0.005355840945275052
0.268	0.0054130053889248665
0.27	0.00547047514498404
0.272	0.0055282515612682884
0.274	0.005586335991018752
0.276	0.005644729792922676
0.278	0.005703434331134128
0.28	0.00576245097529483
0.28200000000000003	0.005821781100555035
0.28400000000000003	0.005881426087594504
0.28600000000000003	0.005941387322643541
0.28800000000000003	0.006001666197504119
0.29	0.00606226410957107
0.292	0.006123182461853382
0.294	0.006184422662995523
0.296	0.0062459861272988965
0.298	0.006307874274743341
0.3	0.00637008853100872
0.302	0.006432630327496598
0.304	0.006495501101351975
0.306	0.006558702295485132
0.308	0.006622235358593521
0.31	0.006686101745183758
0.312	0.006750302915593703
0.314	0.0068148403360145885
0.316	0.006879715478513272
0.318	0.006944929821054525
0.32	0.0070104848475234394
0.322	0.007076382047747909
0.324	0.007142622917521167
0.326	0.0072092089586244445
0.328	0.00727614167884968
0.33	0.007343422592022339
0.332	0.007411053218024289
0.334	0.007479035082816778
0.336	0.007547369718463502
0.338	0.0076160586631537274
0.34	0.007685103461225525
0.342	0.007754505663189094
0.34400000000000003	0.00782426682575014
0.34600000000000003	0.00789438851183336
0.34800000000000003	0.007964872290606023
0.35000000000000003	0.008035719737501605
0.352	0.008106932434243538
0.354	0.00817851196886905
0.356	0.008250459935753048
0.358	0.008322777935632157
0.36	0.008395467575628769
0.362	0.008468530469275258
0.364	0.008541968236538218
0.366	0.008615782503842826
0.368	0.008689974904097297
0.37	0.008764547076717394
0.372	0.008839500667651061
0.374	0.008914837329403142
0.376	0.008990558721060166
0.378	0.009066666508315252
0.38	0.009143162363493097
0.382	0.009220047965575026
0.384	0.00929732500022419
0.386	0.009374995159810792
0.388	0.009453060143437466
0.39	0.0095315216569647
0.392	0.009610381413036377
0.394	0.009689641131105405
0.396	0.009769302537459435
0.398	0.00984936736524668
0.4	0.009929837354501824

==> ne-Im-RV-a6400.txt <==
0.	0.
0.002	0.000022274722482931175
0.004	0.00004467533548068501
0.006	0.00006720237257372744
0.008	0.00008985636935263172
0.01	0.00011263786342517696
0.012	0.00013554739442347104
0.014	0.00015858550401109706
0.016	0.00018175273589028496
0.018000000000000002	0.0002050496358091063
0.02	0.0002284767515686945
0.022	0.00025203463303048837
0.024	0.00027572383212350217
0.026000000000000002	0.0002995449028516174
0.028	0.00032349840130090193
0.03	0.0003475848856469523
0.032	0.00037180491616226237
0.034	0.0003961590552236148
0.036000000000000004	0.0004206478673194994
0.038	0.0004452719190575559
0.04	0.00047003177917204247
0.042	0.0004949280185313282
0.044	0.0005199612101454119
0.046	0.000545131929173467
0.048	0.0005704407529314104
0.05	0.0005958882608994981
0.052000000000000005	0.0006214750347299462
0.054	0.0006472016582545772
0.056	0.0006730687174924935
0.058	0.0006990768006577752
0.06	0.0007252264981672049
0.062	0.0007515184026480188
0.064	0.0007779531089456834
0.066	0.0008045312141316985
0.068	0.0008312533175114271
0.07	0.0008581200206319523
0.07200000000000001	0.0008851319272899578
0.074	0.0009122896435396394
0.076	0.0009395937777006404
0.078	0.000967044940366014
0.08	0.000994643744410213
0.082	0.0010223908049971084
0.084	0.0010502867395880296
0.08600000000000001	0.0010783321679498394
0.088	0.0011065277121630294
0.09	0.001134873996629848
0.092	0.001163371648082451
0.094	0.0011920212955910847
0.096	0.0012208235705722917
0.098	0.0012497791067971492
0.1	0.0012788885403995306
0.10200000000000001	0.0013081525098844
0.10400000000000001	0.0013375716561361281
0.106	0.0013671466224268439
0.108	0.001396878054424807
0.11	0.0014267666002028153
0.112	0.0014568129102466335
0.114	0.0014870176374634587
0.116	0.0015173814371904056
0.11800000000000001	0.0015479049672030276
0.12	0.0015785888877238633
0.122	0.0016094338614310107
0.124	0.001640440553466734
0.126	0.001671609631446094
0.128	0.0017029417654656155
0.13	0.001734437628111976
0.132	0.0017660978944707272
0.134	0.001797923242135048
0.136	0.0018299143512145212
0.138	0.0018620719043439457
0.14	0.0018943965866921768
0.14200000000000002	0.0019268890859709938
0.14400000000000002	0.0019595500924439973
0.146	0.0019923802989355423
0.148	0.002025380400839697
0.15	0.00205855109612923
0.152	0.0020918930853646286
0.154	0.002125407071703155
0.156	0.00215909376090792
0.158	0.002192953861356999
0.16	0.0022269880840525714
0.162	0.002261197142630093
0.164	0.0022955817533675017
0.166	0.00233014263519445
0.168	0.0023648805097015715
0.17	0.002399796101149776
0.17200000000000001	0.0024348901364795797
0.17400000000000002	0.0024701633453204615
0.176	0.0025056164600002605
0.178	0.00254125021555459
0.18	0.002577065349736297
0.182	0.0026130626030249466
0.184	0.0026492427186363405
0.186	0.002685606442532067
0.188	0.0027221545234290827
0.19	0.002758887712809326
0.192	0.002795806764929364
0.194	0.0028329124368300725
0.196	0.002870205488346349
0.198	0.0029076866821168513
0.2	0.002945356783593781
0.202	0.0029832165610526877
0.20400000000000001	0.0030212667856023188
0.20600000000000002	0.0030595082311944866
0.20800000000000002	0.003097941674633983
0.21	0.0031365678955885237
0.212	0.0031753876765987185
0.214	0.0032144018030880804
0.216	0.0032536110633730785
0.218	0.0032930162486732007
0.22	0.0033326181531210717
0.222	0.0033724175737725993
0.224	0.003412415310617148
0.226	0.0034526121665877556
0.228	0.0034930089475713752
0.23	0.0035336064624191623
0.232	0.003574405522956788
0.234	0.003615406943994787
0.23600000000000002	0.003656611543338948
0.23800000000000002	0.003698020141800733
0.24	0.0037396335632077227
0.242	0.0037814526344141243
0.244	0.003823478185311279
0.246	0.003865711048838235
0.248	0.003908152060992339
0.25	0.003950802060839866
0.252	0.003993661890526691
0.254	0.0040367323952889885
0.256	0.004080014423463971
0.258	0.004123508826500667
0.26	0.004167216458970733
0.262	0.004211138178579293
0.264	0.004255274846175832
0.266	0.004299627325765114
0.268	0.0043441964845181286
0.27	0.0043889831927830985
0.272	0.004433988324096505
0.274	0.004479212755194146
0.276	0.004524657366022258
0.278	0.0045703230397486465
0.28	0.004616210662773859
0.28200000000000003	0.004662321124742418
0.28400000000000003	0.004708655318554061
0.28600000000000003	0.004755214140375038
0.28800000000000003	0.004801998489649443
0.29	0.00484900926911057
0.292	0.004896247384792339
0.294	0.0049437137460407185
0.296	0.00499140926552522
0.298	0.0050393348592504125
0.3	0.005087491446567486
0.302	0.005135879950185846
0.304	0.00518450129618475
0.306	0.005233356414024983
0.308	0.005282446236560576
0.31	0.005331771700050558
0.312	0.005381333744170739
0.314	0.005431133312025559
0.316	0.005481171350159947
0.318	0.0055314488085712425
0.32	0.005581966640721133
0.322	0.005632725803547665
0.324	0.00568372725747726
0.326	0.005734971966436795
0.328	0.005786460897865706
0.33	0.00583819502272815
0.332	0.005890175315525196
0.334	0.005942402754307058
0.336	0.005994878320685364
0.338	0.006047602999845481
0.34	0.006100577780558871
0.342	0.006153803655195486
0.34400000000000003	0.006207281619736211
0.34600000000000003	0.00626101267378534
0.34800000000000003	0.006314997820583108
0.35000000000000003	0.006369238067018249
0.352	0.0064237344236406
0.354	0.006478487904673769
0.356	0.0065334995280277985
0.358	0.0065887703153119205
0.36	0.006644301291847327
0.362	0.006700093486679979
0.364	0.00675614793259349
0.366	0.006812465666122003
0.368	0.006869047727563165
0.37	0.006925895160991102
0.372	0.006983009014269453
0.374	0.007040390339064455
0.376	0.007098040190858064
0.378	0.007155959628961113
0.38	0.00721414971652653
0.382	0.00727261152056258
0.384	0.007331346111946185
0.386	0.0073903545654362265
0.388	0.007449637959686979
0.39	0.007509197377261506
0.392	0.007569033904645151
0.394	0.007629148632259047
0.396	0.007689542654473706
0.398	0.007750217069622598
0.4	0.007811172980015834

==> ne-Im-vdH-I5-max.txt <==
0.	0
0.002	0.000028528886018505206
0.004	0.00005705777203701041
0.006	0.00008558665805551563
0.008	0.00011411554407402082
0.01	0.00014264443009252606
0.012	0.00017117331611103125
0.014	0.00019970220212953645
0.016	0.00022823108814804165
0.018000000000000002	0.00025675997416654687
0.02	0.0002852888601850521
0.022	0.0003138177462035573
0.024	0.0003423466322220625
0.026000000000000002	0.00037087551824056776
0.028	0.00039940440425907295
0.03	0.0004279332902775782
0.032	0.0004564621762960835
0.034	0.0004849910623145887
0.036000000000000004	0.000513519948333094
0.038	0.0005420488343515991
0.04	0.0005705777203701045
0.042	0.0005991066063886096
0.044	0.000627635492407115
0.046	0.00065616437842562
0.048	0.0006846932644441253
0.05	0.0007132221504626305
0.052000000000000005	0.0007417510364811358
0.054	0.0007702799224996409
0.056	0.0007988088085181462
0.058	0.0008273376945366514
0.06	0.0008558665805551567
0.062	0.0008843954665736618
0.064	0.0009129243525921671
0.066	0.0009414532386106724
0.068	0.0009699821246291776
0.07	0.0009985110106476827
0.07200000000000001	0.0010270398966661881
0.074	0.001055568782684693
0.076	0.0010840976687031985
0.078	0.0011126265547217037
0.08	0.001141155440740209
0.082	0.001169684326758714
0.084	0.0011982132127772195
0.08600000000000001	0.0012267420987957247
0.088	0.00125527098481423
0.09	0.001283799870832735
0.092	0.0013123287568512403
0.094	0.0013408576428697455
0.096	0.001369386528888251
0.098	0.001397915414906756
0.1	0.0014264443009252615
0.10200000000000001	0.0014549731869437665
0.10400000000000001	0.0014835020729622717
0.106	0.0015120309589807769
0.108	0.0015405598449992823
0.11	0.0015690887310177873
0.112	0.0015976176170362927
0.114	0.0016261465030547979
0.116	0.0016546753890733033
0.11800000000000001	0.0016832042750918083
0.12	0.0017117331611103135
0.122	0.0017402620471288187
0.124	0.001768790933147324
0.126	0.001797319819165829
0.128	0.0018258487051843342
0.13	0.0018543775912028397
0.132	0.0018829064772213449
0.134	0.0019114353632398503
0.136	0.0019399642492583552
0.138	0.0019684931352768604
0.14	0.0019970220212953654
0.14200000000000002	0.002025550907313871
0.14400000000000002	0.0020540797933323762
0.146	0.0020826086793508812
0.148	0.002111137565369386
0.15	0.0021396664513878916
0.152	0.002168195337406397
0.154	0.0021967242234249024
0.156	0.0022252531094434074
0.158	0.002253781995461913
0.16	0.002282310881480418
0.162	0.0023108397674989232
0.164	0.002339368653517428
0.166	0.0023678975395359336
0.168	0.002396426425554439
0.17	0.0024249553115729444
0.17200000000000001	0.0024534841975914494
0.17400000000000002	0.002482013083609955
0.176	0.00251054196962846
0.178	0.0025390708556469648
0.18	0.00256759974166547
0.182	0.002596128627683975
0.184	0.0026246575137024806
0.186	0.002653186399720986
0.188	0.002681715285739491
0.19	0.002710244171757996
0.192	0.002738773057776502
0.194	0.0027673019437950068
0.196	0.002795830829813512
0.198	0.002824359715832017
0.2	0.002852888601850523
0.202	0.002881417487869028
0.20400000000000001	0.002909946373887533
0.20600000000000002	0.0029384752599060384
0.20800000000000002	0.0029670041459245434
0.21	0.0029955330319430483
0.212	0.0030240619179615538
0.214	0.003052590803980059
0.216	0.0030811196899985646
0.218	0.0031096485760170696
0.22	0.0031381774620355745
0.222	0.0031667063480540804
0.224	0.0031952352340725854
0.226	0.0032237641200910903
0.228	0.0032522930061095958
0.23	0.003280821892128101
0.232	0.0033093507781466066
0.234	0.0033378796641651116
0.23600000000000002	0.0033664085501836165
0.23800000000000002	0.003394937436202122
0.24	0.003423466322220627
0.242	0.003451995208239132
0.244	0.0034805240942576373
0.246	0.0035090529802761427
0.248	0.003537581866294648
0.25	0.0035661107523131527
0.252	0.003594639638331658
0.254	0.0036231685243501635
0.256	0.0036516974103686685
0.258	0.0036802262963871735
0.26	0.0037087551824056793
0.262	0.0037372840684241843
0.264	0.0037658129544426897
0.266	0.0037943418404611947
0.268	0.0038228707264797005
0.27	0.0038513996124982055
0.272	0.0038799284985167105
0.274	0.003908457384535215
0.276	0.003936986270553721
0.278	0.003965515156572226
0.28	0.003994044042590731
0.28200000000000003	0.004022572928609236
0.28400000000000003	0.004051101814627742
0.28600000000000003	0.004079630700646247
0.28800000000000003	0.0041081595866647525
0.29	0.0041366884726832575
0.292	0.0041652173587017624
0.294	0.004193746244720268
0.296	0.004222275130738772
0.298	0.004250804016757278
0.3	0.004279332902775783
0.302	0.004307861788794289
0.304	0.004336390674812794
0.306	0.004364919560831299
0.308	0.004393448446849805
0.31	0.00442197733286831
0.312	0.004450506218886815
0.314	0.004479035104905321
0.316	0.004507563990923826
0.318	0.0045360928769423315
0.32	0.004564621762960836
0.322	0.004593150648979341
0.324	0.0046216795349978464
0.326	0.004650208421016351
0.328	0.004678737307034856
0.33	0.004707266193053362
0.332	0.004735795079071867
0.334	0.004764323965090372
0.336	0.004792852851108878
0.338	0.004821381737127383
0.34	0.004849910623145889
0.342	0.004878439509164393
0.34400000000000003	0.004906968395182899
0.34600000000000003	0.004935497281201404
0.34800000000000003	0.00496402616721991
0.35000000000000003	0.004992555053238415
0.352	0.00502108393925692
0.354	0.0050496128252754255
0.356	0.0050781417112939296
0.358	0.005106670597312435
0.36	0.00513519948333094
0.362	0.005163728369349446
0.364	0.00519225725536795
0.366	0.005220786141386456
0.368	0.005249315027404961
0.37	0.005277843913423467
0.372	0.005306372799441972
0.374	0.005334901685460478
0.376	0.005363430571478982
0.378	0.005391959457497489
0.38	0.005420488343515992
0.382	0.005449017229534499
0.384	0.005477546115553004
0.386	0.005506075001571508
0.388	0.0055346038875900136
0.39	0.0055631327736085185
0.392	0.005591661659627024
0.394	0.005620190545645529
0.396	0.005648719431664034
0.398	0.005677248317682539
0.4	0.005705777203701046

==> ne-Im-vdH-I5-min.txt <==
0.	0.
0.002	0.00002262331285158695
0.004	0.0000452466257031739
0.006	0.00006786993855476084
0.008	0.0000904932514063478
0.01	0.00011311656425793473
0.012	0.0001357398771095217
0.014	0.00015836318996110865
0.016	0.0001809865028126956
0.018000000000000002	0.00020360981566428256
0.02	0.00022623312851586955
0.022	0.00024885644136745646
0.024	0.00027147975421904343
0.026000000000000002	0.00029410306707063045
0.028	0.0003167263799222174
0.03	0.0003393496927738044
0.032	0.0003619730056253914
0.034	0.00038459631847697826
0.036000000000000004	0.0004072196313285653
0.038	0.0004298429441801523
0.04	0.0004524662570317392
0.042	0.0004750895698833262
0.044	0.0004977128827349131
0.046	0.0005203361955865002
0.048	0.0005429595084380871
0.05	0.0005655828212896741
0.052000000000000005	0.0005882061341412611
0.054	0.000610829446992848
0.056	0.0006334527598444349
0.058	0.000656076072696022
0.06	0.000678699385547609
0.062	0.000701322698399196
0.064	0.0007239460112507828
0.066	0.0007465693241023698
0.068	0.0007691926369539568
0.07	0.0007918159498055438
0.07200000000000001	0.0008144392626571307
0.074	0.0008370625755087177
0.076	0.0008596858883603046
0.078	0.0008823092012118917
0.08	0.0009049325140634786
0.082	0.0009275558269150657
0.084	0.0009501791397666526
0.08600000000000001	0.0009728024526182395
0.088	0.0009954257654698265
0.09	0.0010180490783214134
0.092	0.0010406723911730003
0.094	0.0010632957040245875
0.096	0.0010859190168761746
0.098	0.0011085423297277615
0.1	0.0011311656425793484
0.10200000000000001	0.0011537889554309353
0.10400000000000001	0.0011764122682825222
0.106	0.0011990355811341094
0.108	0.0012216588939856963
0.11	0.0012442822068372832
0.112	0.00126690551968887
0.114	0.001289528832540457
0.116	0.001312152145392044
0.11800000000000001	0.0013347754582436313
0.12	0.001357398771095218
0.122	0.0013800220839468049
0.124	0.001402645396798392
0.126	0.001425268709649979
0.128	0.0014478920225015656
0.13	0.0014705153353531527
0.132	0.0014931386482047396
0.134	0.0015157619610563268
0.136	0.0015383852739079137
0.138	0.0015610085867595006
0.14	0.0015836318996110875
0.14200000000000002	0.0016062552124626744
0.14400000000000002	0.0016288785253142613
0.146	0.0016515018381658485
0.148	0.0016741251510174354
0.15	0.0016967484638690225
0.152	0.0017193717767206092
0.154	0.001741995089572196
0.156	0.0017646184024237834
0.158	0.0017872417152753701
0.16	0.0018098650281269573
0.162	0.0018324883409785442
0.164	0.0018551116538301313
0.166	0.0018777349666817182
0.168	0.0019003582795333051
0.17	0.001922981592384892
0.17200000000000001	0.001945604905236479
0.17400000000000002	0.001968228218088066
0.176	0.001990851530939653
0.178	0.00201347484379124
0.18	0.002036098156642827
0.182	0.002058721469494414
0.184	0.0020813447823460006
0.186	0.002103968095197588
0.188	0.002126591408049175
0.19	0.002149214720900762
0.192	0.002171838033752349
0.194	0.0021944613466039356
0.196	0.002217084659455523
0.198	0.0022397079723071095
0.2	0.002262331285158697
0.202	0.0022849545980102837
0.20400000000000001	0.0023075779108618706
0.20600000000000002	0.0023302012237134575
0.20800000000000002	0.0023528245365650445
0.21	0.0023754478494166314
0.212	0.0023980711622682187
0.214	0.002420694475119805
0.216	0.0024433177879713925
0.218	0.0024659411008229794
0.22	0.0024885644136745664
0.222	0.0025111877265261537
0.224	0.00253381103937774
0.226	0.0025564343522293275
0.228	0.002579057665080914
0.23	0.0026016809779325013
0.232	0.002624304290784088
0.234	0.002646927603635675
0.23600000000000002	0.0026695509164872625
0.23800000000000002	0.002692174229338849
0.24	0.002714797542190436
0.242	0.002737420855042023
0.244	0.0027600441678936097
0.246	0.0027826674807451966
0.248	0.002805290793596784
0.25	0.0028279141064483705
0.252	0.002850537419299958
0.254	0.0028731607321515443
0.256	0.002895784045003131
0.258	0.002918407357854719
0.26	0.0029410306707063055
0.262	0.0029636539835578924
0.264	0.0029862772964094793
0.266	0.003008900609261066
0.268	0.0030315239221126535
0.27	0.0030541472349642405
0.272	0.0030767705478158274
0.274	0.003099393860667414
0.276	0.003122017173519001
0.278	0.0031446404863705885
0.28	0.003167263799222175
0.28200000000000003	0.0031898871120737624
0.28400000000000003	0.003212510424925349
0.28600000000000003	0.0032351337377769357
0.28800000000000003	0.0032577570506285227
0.29	0.00328038036348011
0.292	0.003303003676331697
0.294	0.003325626989183284
0.296	0.0033482503020348707
0.298	0.003370873614886458
0.3	0.003393496927738045
0.302	0.003416120240589632
0.304	0.0034387435534412184
0.306	0.0034613668662928057
0.308	0.003483990179144392
0.31	0.0035066134919959796
0.312	0.003529236804847567
0.314	0.0035518601176991534
0.316	0.0035744834305507403
0.318	0.003597106743402327
0.32	0.0036197300562539145
0.322	0.0036423533691055015
0.324	0.0036649766819570884
0.326	0.0036875999948086753
0.328	0.0037102233076602626
0.33	0.0037328466205118495
0.332	0.0037554699333634364
0.334	0.0037780932462150234
0.336	0.0038007165590666103
0.338	0.0038233398719181967
0.34	0.003845963184769784
0.342	0.0038685864976213714
0.34400000000000003	0.003891209810472958
0.34600000000000003	0.003913833123324545
0.34800000000000003	0.003936456436176132
0.35000000000000003	0.003959079749027719
0.352	0.003981703061879306
0.354	0.004004326374730893
0.356	0.00402694968758248
0.358	0.004049573000434067
0.36	0.004072196313285654
0.362	0.0040948196261372406
0.364	0.004117442938988828
0.366	0.004140066251840415
0.368	0.004162689564692001
0.37	0.004185312877543588
0.372	0.004207936190395176
0.374	0.004230559503246763
0.376	0.00425318281609835
0.378	0.004275806128949937
0.38	0.004298429441801524
0.382	0.0043210527546531105
0.384	0.004343676067504698
0.386	0.004366299380356284
0.388	0.004388922693207871
0.39	0.004411546006059458
0.392	0.004434169318911046
0.394	0.004456792631762633
0.396	0.004479415944614219
0.398	0.004502039257465807
0.4	0.004524662570317394

==> ne-Im-vdH-a1010.txt <==
0.	0.
0.002	0.00023681314699359487
0.004	0.00047362629398718973
0.006	0.0007104394409807845
0.008	0.0009472525879743795
0.01	0.0011840657349679745
0.012	0.001420878881961569
0.014	0.0016576920289551641
0.016	0.001894505175948759
0.018000000000000002	0.002131318322942354
0.02	0.002368131469935949
0.022	0.0026049446169295436
0.024	0.002841757763923138
0.026000000000000002	0.003078570910916733
0.028	0.0033153840579103282
0.03	0.0035521972049039224
0.032	0.003789010351897518
0.034	0.004025823498891113
0.036000000000000004	0.004262636645884708
0.038	0.004499449792878301
0.04	0.004736262939871898
0.042	0.004973076086865492
0.044	0.005209889233859087
0.046	0.005446702380852682
0.048	0.005683515527846276
0.05	0.005920328674839871
0.052000000000000005	0.006157141821833466
0.054	0.006393954968827061
0.056	0.0066307681158206564
0.058	0.00686758126281425
0.06	0.007104394409807845
0.062	0.00734120755680144
0.064	0.007578020703795036
0.066	0.007814833850788629
0.068	0.008051646997782226
0.07	0.008288460144775823
0.07200000000000001	0.008525273291769416
0.074	0.008762086438763009
0.076	0.008998899585756602
0.078	0.009235712732750197
0.08	0.009472525879743796
0.082	0.00970933902673739
0.084	0.009946152173730984
0.08600000000000001	0.01018296532072458
0.088	0.010419778467718174
0.09	0.010656591614711768
0.092	0.010893404761705364
0.094	0.011130217908698958
0.096	0.011367031055692553
0.098	0.01160384420268615
0.1	0.011840657349679743
0.10200000000000001	0.01207747049667334
0.10400000000000001	0.012314283643666933
0.106	0.012551096790660526
0.108	0.012787909937654123
0.11	0.013024723084647716
0.112	0.013261536231641313
0.114	0.013498349378634906
0.116	0.0137351625256285
0.11800000000000001	0.013971975672622098
0.12	0.01420878881961569
0.122	0.014445601966609286
0.124	0.01468241511360288
0.126	0.014919228260596476
0.128	0.015156041407590071
0.13	0.015392854554583666
0.132	0.015629667701577258
0.134	0.015866480848570855
0.136	0.01610329399556445
0.138	0.016340107142558045
0.14	0.016576920289551645
0.14200000000000002	0.016813733436545235
0.14400000000000002	0.01705054658353883
0.146	0.01728735973053242
0.148	0.017524172877526018
0.15	0.017760986024519615
0.152	0.017997799171513205
0.154	0.018234612318506805
0.156	0.018471425465500395
0.158	0.01870823861249399
0.16	0.018945051759487592
0.162	0.01918186490648118
0.164	0.01941867805347478
0.166	0.01965549120046837
0.168	0.01989230434746197
0.17	0.020129117494455565
0.17200000000000001	0.02036593064144916
0.17400000000000002	0.020602743788442755
0.176	0.02083955693543635
0.178	0.021076370082429942
0.18	0.021313183229423535
0.182	0.02154999637641713
0.184	0.02178680952341073
0.186	0.022023622670404322
0.188	0.022260435817397915
0.19	0.022497248964391512
0.192	0.022734062111385105
0.194	0.022970875258378702
0.196	0.0232076884053723
0.198	0.023444501552365892
0.2	0.023681314699359485
0.202	0.02391812784635308
0.20400000000000001	0.02415494099334668
0.20600000000000002	0.024391754140340272
0.20800000000000002	0.024628567287333866
0.21	0.02486538043432746
0.212	0.025102193581321052
0.214	0.02533900672831465
0.216	0.025575819875308246
0.218	0.02581263302230184
0.22	0.026049446169295432
0.222	0.026286259316289026
0.224	0.026523072463282626
0.226	0.02675988561027622
0.228	0.026996698757269812
0.23	0.027233511904263413
0.232	0.027470325051257
0.234	0.0277071381982506
0.23600000000000002	0.027943951345244196
0.23800000000000002	0.028180764492237786
0.24	0.02841757763923138
0.242	0.02865439078622498
0.244	0.028891203933218573
0.246	0.029128017080212166
0.248	0.02936483022720576
0.25	0.02960164337419936
0.252	0.029838456521192953
0.254	0.030075269668186546
0.256	0.030312082815180143
0.258	0.030548895962173733
0.26	0.030785709109167333
0.262	0.03102252225616093
0.264	0.031259335403154516
0.266	0.031496148550148116
0.268	0.03173296169714171
0.27	0.0319697748441353
0.272	0.0322065879911289
0.274	0.032443401138122496
0.276	0.03268021428511609
0.278	0.03291702743210968
0.28	0.03315384057910329
0.28200000000000003	0.033390653726096876
0.28400000000000003	0.03362746687309047
0.28600000000000003	0.03386428002008406
0.28800000000000003	0.03410109316707766
0.29	0.03433790631407125
0.292	0.03457471946106484
0.294	0.03481153260805844
0.296	0.035048345755052036
0.298	0.03528515890204563
0.3	0.03552197204903923
0.302	0.03575878519603282
0.304	0.03599559834302641
0.306	0.03623241149002002
0.308	0.03646922463701361
0.31	0.036706037784007196
0.312	0.03694285093100079
0.314	0.0371796640779944
0.316	0.03741647722498798
0.318	0.037653290371981576
0.32	0.037890103518975184
0.322	0.03812691666596877
0.324	0.03836372981296236
0.326	0.038600542959955964
0.328	0.03883735610694956
0.33	0.03907416925394315
0.332	0.03931098240093674
0.334	0.039547795547930344
0.336	0.03978460869492394
0.338	0.04002142184191753
0.34	0.04025823498891113
0.342	0.040495048135904724
0.34400000000000003	0.04073186128289832
0.34600000000000003	0.04096867442989191
0.34800000000000003	0.04120548757688551
0.35000000000000003	0.041442300723879104
0.352	0.0416791138708727
0.354	0.041915927017866283
0.356	0.042152740164859884
0.358	0.04238955331185347
0.36	0.04262636645884707
0.362	0.04286317960584067
0.364	0.04309999275283426
0.366	0.04333680589982786
0.368	0.04357361904682146
0.37	0.043810432193815044
0.372	0.044047245340808644
0.374	0.04428405848780224
0.376	0.04452087163479583
0.378	0.04475768478178943
0.38	0.044994497928783024
0.382	0.04523131107577662
0.384	0.04546812422277021
0.386	0.04570493736976381
0.388	0.045941750516757404
0.39	0.046178563663751
0.392	0.0464153768107446
0.394	0.046652189957738184
0.396	0.046889003104731784
0.398	0.04712581625172538
0.4	0.04736262939871897

==> ne-Im-vdH-a240.txt <==
0.	0.
0.002	0.0002209872189047469
0.004	0.0004419744378094938
0.006	0.0006629616567142408
0.008	0.0008839488756189877
0.01	0.0011049360945237345
0.012	0.0013259233134284816
0.014	0.0015469105323332284
0.016	0.0017678977512379753
0.018000000000000002	0.0019888849701427225
0.02	0.002209872189047469
0.022	0.002430859407952216
0.024	0.0026518466268569633
0.026000000000000002	0.00287283384576171
0.028	0.0030938210646664567
0.03	0.0033148082835712037
0.032	0.0035357955024759506
0.034	0.003756782721380698
0.036000000000000004	0.003977769940285445
0.038	0.004198757159190191
0.04	0.004419744378094938
0.042	0.004640731596999685
0.044	0.004861718815904432
0.046	0.005082706034809178
0.048	0.0053036932537139266
0.05	0.005524680472618673
0.052000000000000005	0.00574566769152342
0.054	0.005966654910428167
0.056	0.0061876421293329134
0.058	0.006408629348237661
0.06	0.006629616567142407
0.062	0.006850603786047154
0.064	0.007071591004951901
0.066	0.007292578223856649
0.068	0.007513565442761396
0.07	0.0077345526616661425
0.07200000000000001	0.00795553988057089
0.074	0.008176527099475635
0.076	0.008397514318380383
0.078	0.008618501537285128
0.08	0.008839488756189876
0.082	0.009060475975094625
0.084	0.00928146319399937
0.08600000000000001	0.009502450412904118
0.088	0.009723437631808864
0.09	0.009944424850713611
0.092	0.010165412069618357
0.094	0.010386399288523106
0.096	0.010607386507427853
0.098	0.010828373726332599
0.1	0.011049360945237346
0.10200000000000001	0.011270348164142093
0.10400000000000001	0.01149133538304684
0.106	0.011712322601951587
0.108	0.011933309820856334
0.11	0.01215429703976108
0.112	0.012375284258665827
0.114	0.012596271477570576
0.116	0.012817258696475322
0.11800000000000001	0.013038245915380067
0.12	0.013259233134284815
0.122	0.013480220353189562
0.124	0.013701207572094308
0.126	0.013922194790999057
0.128	0.014143182009903802
0.13	0.014364169228808548
0.132	0.014585156447713297
0.134	0.014806143666618045
0.136	0.015027130885522792
0.138	0.015248118104427538
0.14	0.015469105323332285
0.14200000000000002	0.015690092542237032
0.14400000000000002	0.01591107976114178
0.146	0.016132066980046524
0.148	0.01635305419895127
0.15	0.01657404141785602
0.152	0.016795028636760766
0.154	0.017016015855665513
0.156	0.017237003074570257
0.158	0.017457990293475008
0.16	0.01767897751237975
0.162	0.017899964731284503
0.164	0.01812095195018925
0.166	0.018341939169093994
0.168	0.01856292638799874
0.17	0.01878391360690349
0.17200000000000001	0.019004900825808236
0.17400000000000002	0.019225888044712983
0.176	0.019446875263617727
0.178	0.019667862482522475
0.18	0.019888849701427222
0.182	0.02010983692033197
0.184	0.020330824139236713
0.186	0.020551811358141464
0.188	0.02077279857704621
0.19	0.020993785795950955
0.192	0.021214773014855706
0.194	0.021435760233760454
0.196	0.021656747452665197
0.198	0.021877734671569945
0.2	0.022098721890474692
0.202	0.022319709109379436
0.20400000000000001	0.022540696328284187
0.20600000000000002	0.022761683547188934
0.20800000000000002	0.02298267076609368
0.21	0.023203657984998426
0.212	0.023424645203903173
0.214	0.023645632422807917
0.216	0.023866619641712668
0.218	0.024087606860617415
0.22	0.02430859407952216
0.222	0.024529581298426906
0.224	0.024750568517331654
0.226	0.024971555736236405
0.228	0.025192542955141152
0.23	0.025413530174045896
0.232	0.025634517392950643
0.234	0.02585550461185539
0.23600000000000002	0.026076491830760135
0.23800000000000002	0.026297479049664885
0.24	0.02651846626856963
0.242	0.026739453487474377
0.244	0.026960440706379124
0.246	0.02718142792528387
0.248	0.027402415144188615
0.25	0.027623402363093366
0.252	0.027844389581998114
0.254	0.028065376800902857
0.256	0.028286364019807605
0.258	0.028507351238712352
0.26	0.028728338457617096
0.262	0.028949325676521847
0.264	0.029170312895426594
0.266	0.02939130011433134
0.268	0.02961228733323609
0.27	0.029833274552140833
0.272	0.030054261771045584
0.274	0.03027524898995033
0.276	0.030496236208855075
0.278	0.030717223427759822
0.28	0.03093821064666457
0.28200000000000003	0.031159197865569314
0.28400000000000003	0.031380185084474065
0.28600000000000003	0.03160117230337881
0.28800000000000003	0.03182215952228356
0.29	0.0320431467411883
0.292	0.03226413396009305
0.294	0.032485121178997794
0.296	0.03270610839790254
0.298	0.03292709561680729
0.3	0.03314808283571204
0.302	0.033369070054616784
0.304	0.03359005727352153
0.306	0.03381104449242628
0.308	0.034032031711331026
0.31	0.03425301893023577
0.312	0.034474006149140514
0.314	0.03469499336804527
0.316	0.034915980586950016
0.318	0.03513696780585476
0.32	0.0353579550247595
0.322	0.03557894224366425
0.324	0.035799929462569005
0.326	0.03602091668147375
0.328	0.0362419039003785
0.33	0.03646289111928325
0.332	0.03668387833818799
0.334	0.036904865557092735
0.336	0.03712585277599748
0.338	0.03734683999490223
0.34	0.03756782721380698
0.342	0.037788814432711725
0.34400000000000003	0.03800980165161647
0.34600000000000003	0.03823078887052122
0.34800000000000003	0.03845177608942597
0.35000000000000003	0.038672763308330714
0.352	0.038893750527235454
0.354	0.0391147377461402
0.356	0.03933572496504495
0.358	0.0395567121839497
0.36	0.039777699402854444
0.362	0.03999868662175919
0.364	0.04021967384066394
0.366	0.040440661059568686
0.368	0.040661648278473426
0.37	0.040882635497378174
0.372	0.04110362271628293
0.374	0.041324609935187676
0.376	0.04154559715409242
0.378	0.04176658437299716
0.38	0.04198757159190191
0.382	0.04220855881080666
0.384	0.04242954602971141
0.386	0.04265053324861615
0.388	0.04287152046752091
0.39	0.04309250768642565
0.392	0.043313494905330395
0.394	0.04353448212423515
0.396	0.04375546934313989
0.398	0.043976456562044644
0.4	0.044197443780949384

==> ne-Im-vdH-a2850.txt <==
0.	0.
0.002	0.000052191966511572065
0.004	0.00010438393302314413
0.006	0.00015657589953471622
0.008	0.00020876786604628826
0.01	0.00026095983255786033
0.012	0.00031315179906943243
0.014	0.0003653437655810045
0.016	0.0004175357320925765
0.018000000000000002	0.0004697276986041487
0.02	0.0005219196651157207
0.022	0.0005741116316272927
0.024	0.0006263035981388649
0.026000000000000002	0.0006784955646504369
0.028	0.000730687531162009
0.03	0.000782879497673581
0.032	0.000835071464185153
0.034	0.0008872634306967251
0.036000000000000004	0.0009394553972082974
0.038	0.0009916473637198693
0.04	0.0010438393302314413
0.042	0.0010960312967430135
0.044	0.0011482232632545853
0.046	0.0012004152297661575
0.048	0.0012526071962777297
0.05	0.0013047991627893015
0.052000000000000005	0.0013569911293008737
0.054	0.001409183095812446
0.056	0.001461375062324018
0.058	0.0015135670288355901
0.06	0.001565758995347162
0.062	0.001617950961858734
0.064	0.001670142928370306
0.066	0.0017223348948818783
0.068	0.0017745268613934503
0.07	0.0018267188279050225
0.07200000000000001	0.0018789107944165947
0.074	0.0019311027609281665
0.076	0.0019832947274397387
0.078	0.0020354866939513105
0.08	0.0020876786604628827
0.082	0.002139870626974455
0.084	0.002192062593486027
0.08600000000000001	0.0022442545599975993
0.088	0.0022964465265091706
0.09	0.002348638493020743
0.092	0.002400830459532315
0.094	0.0024530224260438873
0.096	0.0025052143925554595
0.098	0.0025574063590670312
0.1	0.002609598325578603
0.10200000000000001	0.002661790292090175
0.10400000000000001	0.0027139822586017474
0.106	0.0027661742251133196
0.108	0.002818366191624892
0.11	0.002870558158136464
0.112	0.002922750124648036
0.114	0.002974942091159608
0.116	0.0030271340576711802
0.11800000000000001	0.0030793260241827524
0.12	0.003131517990694324
0.122	0.003183709957205896
0.124	0.003235901923717468
0.126	0.00328809389022904
0.128	0.003340285856740612
0.13	0.0033924778232521844
0.132	0.0034446697897637566
0.134	0.0034968617562753284
0.136	0.0035490537227869006
0.138	0.0036012456892984728
0.14	0.003653437655810045
0.14200000000000002	0.003705629622321617
0.14400000000000002	0.0037578215888331894
0.146	0.0038100135553447607
0.148	0.003862205521856333
0.15	0.003914397488367905
0.152	0.003966589454879477
0.154	0.004018781421391049
0.156	0.004070973387902621
0.158	0.004123165354414194
0.16	0.004175357320925765
0.162	0.004227549287437338
0.164	0.00427974125394891
0.166	0.004331933220460481
0.168	0.004384125186972054
0.17	0.0044363171534836255
0.17200000000000001	0.004488509119995199
0.17400000000000002	0.00454070108650677
0.176	0.004592893053018341
0.178	0.0046450850195299135
0.18	0.004697276986041486
0.182	0.004749468952553057
0.184	0.00480166091906463
0.186	0.004853852885576201
0.188	0.0049060448520877745
0.19	0.004958236818599346
0.192	0.005010428785110919
0.194	0.00506262075162249
0.196	0.0051148127181340625
0.198	0.005167004684645635
0.2	0.005219196651157206
0.202	0.005271388617668779
0.20400000000000001	0.00532358058418035
0.20600000000000002	0.0053757725506919235
0.20800000000000002	0.005427964517203495
0.21	0.005480156483715066
0.212	0.005532348450226639
0.214	0.005584540416738211
0.216	0.005636732383249784
0.218	0.005688924349761355
0.22	0.005741116316272928
0.222	0.005793308282784499
0.224	0.005845500249296072
0.226	0.005897692215807644
0.228	0.005949884182319216
0.23	0.006002076148830788
0.232	0.0060542681153423605
0.234	0.006106460081853932
0.23600000000000002	0.006158652048365505
0.23800000000000002	0.006210844014877076
0.24	0.006263035981388648
0.242	0.00631522794790022
0.244	0.006367419914411792
0.246	0.006419611880923364
0.248	0.006471803847434936
0.25	0.006523995813946509
0.252	0.00657618778045808
0.254	0.006628379746969653
0.256	0.006680571713481224
0.258	0.0067327636799927966
0.26	0.006784955646504369
0.262	0.006837147613015941
0.264	0.006889339579527513
0.266	0.006941531546039085
0.268	0.006993723512550657
0.27	0.00704591547906223
0.272	0.007098107445573801
0.274	0.007150299412085373
0.276	0.0072024913785969456
0.278	0.007254683345108517
0.28	0.00730687531162009
0.28200000000000003	0.007359067278131661
0.28400000000000003	0.007411259244643234
0.28600000000000003	0.007463451211154806
0.28800000000000003	0.007515643177666379
0.29	0.007567835144177949
0.292	0.0076200271106895215
0.294	0.007672219077201094
0.296	0.007724411043712666
0.298	0.007776603010224237
0.3	0.00782879497673581
0.302	0.007880986943247383
0.304	0.007933178909758955
0.306	0.007985370876270527
0.308	0.008037562842782097
0.31	0.008089754809293671
0.312	0.008141946775805242
0.314	0.008194138742316814
0.316	0.008246330708828388
0.318	0.008298522675339958
0.32	0.00835071464185153
0.322	0.008402906608363103
0.324	0.008455098574874677
0.326	0.008507290541386247
0.328	0.00855948250789782
0.33	0.008611674474409392
0.332	0.008663866440920962
0.334	0.008716058407432536
0.336	0.008768250373944108
0.338	0.008820442340455679
0.34	0.008872634306967251
0.342	0.008924826273478825
0.34400000000000003	0.008977018239990397
0.34600000000000003	0.009029210206501968
0.34800000000000003	0.00908140217301354
0.35000000000000003	0.009133594139525112
0.352	0.009185786106036683
0.354	0.009237978072548255
0.356	0.009290170039059827
0.358	0.0093423620055714
0.36	0.009394553972082971
0.362	0.009446745938594544
0.364	0.009498937905106114
0.366	0.009551129871617688
0.368	0.00960332183812926
0.37	0.009655513804640832
0.372	0.009707705771152403
0.374	0.009759897737663977
0.376	0.009812089704175549
0.378	0.009864281670687121
0.38	0.009916473637198692
0.382	0.009968665603710264
0.384	0.010020857570221838
0.386	0.010073049536733408
0.388	0.01012524150324498
0.39	0.010177433469756553
0.392	0.010229625436268125
0.394	0.010281817402779697
0.396	0.01033400936929127
0.398	0.010386201335802842
0.4	0.010438393302314412

==> ne-Im-vdH-a550.txt <==
0.	0.
0.002	0.0004013860057706027
0.004	0.0008027720115412054
0.006	0.0012041580173118081
0.008	0.0016055440230824107
0.01	0.0020069300288530134
0.012	0.0024083160346236162
0.014	0.0028097020403942186
0.016	0.0032110880461648215
0.018000000000000002	0.0036124740519354248
0.02	0.004013860057706027
0.022	0.00441524606347663
0.024	0.0048166320692472325
0.026000000000000002	0.0052180180750178344
0.028	0.005619404080788437
0.03	0.00602079008655904
0.032	0.006422176092329643
0.034	0.006823562098100245
0.036000000000000004	0.0072249481038708496
0.038	0.00762633410964145
0.04	0.008027720115412054
0.042	0.008429106121182656
0.044	0.00883049212695326
0.046	0.00923187813272386
0.048	0.009633264138494465
0.05	0.010034650144265068
0.052000000000000005	0.010436036150035669
0.054	0.010837422155806272
0.056	0.011238808161576875
0.058	0.011640194167347477
0.06	0.01204158017311808
0.062	0.012442966178888683
0.064	0.012844352184659286
0.066	0.013245738190429887
0.068	0.01364712419620049
0.07	0.014048510201971093
0.07200000000000001	0.014449896207741699
0.074	0.014851282213512298
0.076	0.0152526682192829
0.078	0.015654054225053504
0.08	0.016055440230824107
0.082	0.01645682623659471
0.084	0.016858212242365313
0.08600000000000001	0.01725959824813592
0.088	0.01766098425390652
0.09	0.018062370259677114
0.092	0.01846375626544772
0.094	0.018865142271218324
0.096	0.01926652827698893
0.098	0.019667914282759533
0.1	0.020069300288530136
0.10200000000000001	0.020470686294300735
0.10400000000000001	0.020872072300071338
0.106	0.02127345830584194
0.108	0.021674844311612543
0.11	0.022076230317383146
0.112	0.02247761632315375
0.114	0.022879002328924352
0.116	0.023280388334694955
0.11800000000000001	0.023681774340465558
0.12	0.02408316034623616
0.122	0.024484546352006763
0.124	0.024885932357777366
0.126	0.02528731836354797
0.128	0.025688704369318572
0.13	0.02609009037508917
0.132	0.026491476380859774
0.134	0.026892862386630377
0.136	0.02729424839240098
0.138	0.027695634398171583
0.14	0.028097020403942186
0.14200000000000002	0.028498406409712795
0.14400000000000002	0.028899792415483398
0.146	0.02930117842125399
0.148	0.029702564427024597
0.15	0.030103950432795196
0.152	0.0305053364385658
0.154	0.030906722444336402
0.156	0.03130810845010701
0.158	0.03170949445587761
0.16	0.032110880461648214
0.162	0.03251226646741882
0.164	0.03291365247318942
0.166	0.033315038478960016
0.168	0.033716424484730625
0.17	0.03411781049050123
0.17200000000000001	0.03451919649627184
0.17400000000000002	0.034920582502042434
0.176	0.03532196850781304
0.178	0.03572335451358363
0.18	0.03612474051935423
0.182	0.03652612652512484
0.184	0.03692751253089544
0.186	0.03732889853666605
0.188	0.03773028454243665
0.19	0.03813167054820726
0.192	0.03853305655397786
0.194	0.038934442559748456
0.196	0.039335828565519065
0.198	0.03973721457128967
0.2	0.04013860057706027
0.202	0.040539986582830874
0.20400000000000001	0.04094137258860147
0.20600000000000002	0.04134275859437208
0.20800000000000002	0.041744144600142676
0.21	0.04214553060591328
0.212	0.04254691661168388
0.214	0.042948302617454484
0.216	0.04334968862322509
0.218	0.04375107462899569
0.22	0.04415246063476629
0.222	0.044553846640536895
0.224	0.0449552326463075
0.226	0.0453566186520781
0.228	0.045758004657848704
0.23	0.04615939066361931
0.232	0.04656077666938991
0.234	0.04696216267516052
0.23600000000000002	0.047363548680931115
0.23800000000000002	0.04776493468670172
0.24	0.04816632069247232
0.242	0.04856770669824291
0.244	0.04896909270401353
0.246	0.04937047870978413
0.248	0.04977186471555473
0.25	0.050173250721325335
0.252	0.05057463672709594
0.254	0.05097602273286654
0.256	0.051377408738637144
0.258	0.05177879474440774
0.26	0.05218018075017834
0.262	0.052581566755948946
0.264	0.05298295276171955
0.266	0.05338433876749015
0.268	0.053785724773260754
0.27	0.05418711077903136
0.272	0.05458849678480196
0.274	0.05498988279057256
0.276	0.055391268796343165
0.278	0.05579265480211378
0.28	0.05619404080788437
0.28200000000000003	0.056595426813654974
0.28400000000000003	0.05699681281942559
0.28600000000000003	0.05739819882519618
0.28800000000000003	0.057799584830966796
0.29	0.05820097083673738
0.292	0.05860235684250798
0.294	0.059003742848278584
0.296	0.059405128854049194
0.298	0.05980651485981979
0.3	0.06020790086559039
0.302	0.060609286871361
0.304	0.0610106728771316
0.306	0.06141205888290221
0.308	0.061813444888672804
0.31	0.06221483089444341
0.312	0.06261621690021402
0.314	0.06301760290598461
0.316	0.06341898891175522
0.318	0.06382037491752582
0.32	0.06422176092329643
0.322	0.06462314692906702
0.324	0.06502453293483763
0.326	0.06542591894060823
0.328	0.06582730494637884
0.33	0.06622869095214944
0.332	0.06663007695792003
0.334	0.06703146296369064
0.336	0.06743284896946125
0.338	0.06783423497523185
0.34	0.06823562098100246
0.342	0.06863700698677305
0.34400000000000003	0.06903839299254368
0.34600000000000003	0.06943977899831426
0.34800000000000003	0.06984116500408487
0.35000000000000003	0.07024255100985546
0.352	0.07064393701562607
0.354	0.07104532302139667
0.356	0.07144670902716727
0.358	0.07184809503293788
0.36	0.07224948103870846
0.362	0.07265086704447908
0.364	0.07305225305024968
0.366	0.07345363905602029
0.368	0.07385502506179088
0.37	0.07425641106756149
0.372	0.0746577970733321
0.374	0.0750591830791027
0.376	0.0754605690848733
0.378	0.0758619550906439
0.38	0.07626334109641451
0.382	0.07666472710218511
0.384	0.07706611310795572
0.386	0.07746749911372632
0.388	0.07786888511949691
0.39	0.07827027112526752
0.392	0.07867165713103813
0.394	0.07907304313680873
0.396	0.07947442914257934
0.398	0.07987581514834992
0.4	0.08027720115412054

==> ne-Im-vdH-a5950.txt <==
0.	0.
0.002	0.000026565001500664394
0.004	0.00005313000300132879
0.006	0.00007969500450199317
0.008	0.00010626000600265757
0.01	0.00013282500750332198
0.012	0.00015939000900398634
0.014	0.00018595501050465074
0.016	0.00021252001200531515
0.018000000000000002	0.00023908501350597956
0.02	0.00026565001500664396
0.022	0.00029221501650730824
0.024	0.00031878001800797267
0.026000000000000002	0.0003453450195086371
0.028	0.0003719100210093015
0.03	0.0003984750225099658
0.032	0.0004250400240106303
0.034	0.0004516050255112946
0.036000000000000004	0.0004781700270119591
0.038	0.0005047350285126233
0.04	0.0005313000300132879
0.042	0.0005578650315139522
0.044	0.0005844300330146165
0.046	0.0006109950345152809
0.048	0.0006375600360159453
0.05	0.0006641250375166097
0.052000000000000005	0.0006906900390172742
0.054	0.0007172550405179386
0.056	0.000743820042018603
0.058	0.0007703850435192673
0.06	0.0007969500450199316
0.062	0.0008235150465205962
0.064	0.0008500800480212606
0.066	0.000876645049521925
0.068	0.0009032100510225893
0.07	0.0009297750525232536
0.07200000000000001	0.0009563400540239182
0.074	0.0009829050555245824
0.076	0.0010094700570252467
0.078	0.0010360350585259112
0.08	0.0010626000600265759
0.082	0.0010891650615272401
0.084	0.0011157300630279044
0.08600000000000001	0.0011422950645285689
0.088	0.001168860066029233
0.09	0.0011954250675298974
0.092	0.0012219900690305617
0.094	0.0012485550705312264
0.096	0.0012751200720318907
0.098	0.0013016850735325552
0.1	0.0013282500750332194
0.10200000000000001	0.0013548150765338841
0.10400000000000001	0.0013813800780345484
0.106	0.0014079450795352127
0.108	0.0014345100810358772
0.11	0.0014610750825365417
0.112	0.001487640084037206
0.114	0.0015142050855378702
0.116	0.0015407700870385347
0.11800000000000001	0.001567335088539199
0.12	0.0015939000900398632
0.122	0.0016204650915405277
0.124	0.0016470300930411924
0.126	0.0016735950945418567
0.128	0.0017001600960425212
0.13	0.0017267250975431855
0.132	0.00175329009904385
0.134	0.0017798551005445142
0.136	0.0018064201020451785
0.138	0.001832985103545843
0.14	0.0018595501050465073
0.14200000000000002	0.0018861151065471718
0.14400000000000002	0.0019126801080478365
0.146	0.0019392451095485003
0.148	0.0019658101110491648
0.15	0.001992375112549829
0.152	0.0020189401140504933
0.154	0.002045505115551158
0.156	0.0020720701170518223
0.158	0.0020986351185524866
0.16	0.0021252001200531517
0.162	0.002151765121553816
0.164	0.0021783301230544803
0.166	0.0022048951245551445
0.168	0.002231460126055809
0.17	0.0022580251275564735
0.17200000000000001	0.0022845901290571378
0.17400000000000002	0.0023111551305578025
0.176	0.002337720132058466
0.178	0.0023642851335591306
0.18	0.002390850135059795
0.182	0.002417415136560459
0.184	0.0024439801380611234
0.186	0.0024705451395617885
0.188	0.002497110141062453
0.19	0.002523675142563117
0.192	0.0025502401440637814
0.194	0.0025768051455644456
0.196	0.0026033701470651103
0.198	0.0026299351485657746
0.2	0.002656500150066439
0.202	0.0026830651515671036
0.20400000000000001	0.0027096301530677683
0.20600000000000002	0.0027361951545684326
0.20800000000000002	0.002762760156069097
0.21	0.0027893251575697607
0.212	0.0028158901590704254
0.214	0.0028424551605710897
0.216	0.0028690201620717544
0.218	0.002895585163572418
0.22	0.0029221501650730833
0.222	0.002948715166573747
0.224	0.002975280168074412
0.226	0.0030018451695750757
0.228	0.0030284101710757404
0.23	0.003054975172576405
0.232	0.0030815401740770694
0.234	0.003108105175577734
0.23600000000000002	0.003134670177078398
0.23800000000000002	0.0031612351785790626
0.24	0.0031878001800797265
0.242	0.003214365181580391
0.244	0.0032409301830810555
0.246	0.00326749518458172
0.248	0.003294060186082385
0.25	0.0033206251875830487
0.252	0.0033471901890837134
0.254	0.0033737551905843773
0.256	0.0034003201920850424
0.258	0.0034268851935857062
0.26	0.003453450195086371
0.262	0.003480015196587035
0.264	0.0035065801980877
0.266	0.0035331451995883646
0.268	0.0035597102010890285
0.27	0.003586275202589693
0.272	0.003612840204090357
0.274	0.003639405205591022
0.276	0.003665970207091686
0.278	0.0036925352085923507
0.28	0.0037191002100930145
0.28200000000000003	0.0037456652115936797
0.28400000000000003	0.0037722302130943435
0.28600000000000003	0.003798795214595008
0.28800000000000003	0.003825360216095673
0.29	0.0038519252175963363
0.292	0.0038784902190970006
0.294	0.0039050552205976653
0.296	0.0039316202220983296
0.298	0.003958185223598995
0.3	0.003984750225099658
0.302	0.004011315226600323
0.304	0.004037880228100987
0.306	0.004064445229601652
0.308	0.004091010231102316
0.31	0.0041175752326029795
0.312	0.004144140234103645
0.314	0.00417070523560431
0.316	0.004197270237104973
0.318	0.004223835238605638
0.32	0.004250400240106303
0.322	0.004276965241606967
0.324	0.004303530243107632
0.326	0.004330095244608295
0.328	0.0043566602461089605
0.33	0.004383225247609625
0.332	0.004409790249110289
0.334	0.004436355250610954
0.336	0.004462920252111618
0.338	0.004489485253612283
0.34	0.004516050255112947
0.342	0.004542615256613611
0.34400000000000003	0.0045691802581142756
0.34600000000000003	0.00459574525961494
0.34800000000000003	0.004622310261115605
0.35000000000000003	0.004648875262616269
0.352	0.004675440264116932
0.354	0.004702005265617597
0.356	0.004728570267118261
0.358	0.0047551352686189255
0.36	0.00478170027011959
0.362	0.004808265271620255
0.364	0.004834830273120918
0.366	0.004861395274621583
0.368	0.004887960276122247
0.37	0.004914525277622912
0.372	0.004941090279123577
0.374	0.0049676552806242405
0.376	0.004994220282124906
0.378	0.005020785283625569
0.38	0.005047350285126234
0.382	0.005073915286626899
0.384	0.005100480288127563
0.386	0.005127045289628228
0.388	0.005153610291128891
0.39	0.0051801752926295555
0.392	0.005206740294130221
0.394	0.005233305295630885
0.396	0.005259870297131549
0.398	0.005286435298632214
0.4	0.005313000300132878

==> ne-Im-vdH-a6400.txt <==
0.	0.
0.002	0.000022211954584564075
0.004	0.00004442390916912815
0.006	0.00006663586375369223
0.008	0.0000888478183382563
0.01	0.00011105977292282037
0.012	0.00013327172750738446
0.014	0.00015548368209194853
0.016	0.0001776956366765126
0.018000000000000002	0.00019990759126107667
0.02	0.00022211954584564075
0.022	0.0002443315004302048
0.024	0.0002665434550147689
0.026000000000000002	0.000288755409599333
0.028	0.00031096736418389706
0.03	0.00033317931876846113
0.032	0.0003553912733530252
0.034	0.00037760322793758933
0.036000000000000004	0.00039981518252215335
0.038	0.0004220271371067174
0.04	0.0004442390916912815
0.042	0.00046645104627584557
0.044	0.0004886630008604096
0.046	0.0005108749554449737
0.048	0.0005330869100295378
0.05	0.0005552988646141019
0.052000000000000005	0.000577510819198666
0.054	0.00059972277378323
0.056	0.0006219347283677941
0.058	0.0006441466829523581
0.06	0.0006663586375369223
0.062	0.0006885705921214863
0.064	0.0007107825467060504
0.066	0.0007329945012906145
0.068	0.0007552064558751787
0.07	0.0007774184104597426
0.07200000000000001	0.0007996303650443067
0.074	0.0008218423196288707
0.076	0.0008440542742134348
0.078	0.0008662662287979989
0.08	0.000888478183382563
0.082	0.0009106901379671271
0.084	0.0009329020925516911
0.08600000000000001	0.0009551140471362554
0.088	0.0009773260017208192
0.09	0.0009995379563053834
0.092	0.0010217499108899474
0.094	0.0010439618654745117
0.096	0.0010661738200590757
0.098	0.0010883857746436397
0.1	0.0011105977292282037
0.10200000000000001	0.001132809683812768
0.10400000000000001	0.001155021638397332
0.106	0.0011772335929818958
0.108	0.00119944554756646
0.11	0.0012216575021510242
0.112	0.0012438694567355882
0.114	0.0012660814113201523
0.116	0.0012882933659047163
0.11800000000000001	0.0013105053204892805
0.12	0.0013327172750738445
0.122	0.0013549292296584086
0.124	0.0013771411842429726
0.126	0.0013993531388275368
0.128	0.0014215650934121008
0.13	0.001443777047996665
0.132	0.001465989002581229
0.134	0.001488200957165793
0.136	0.0015104129117503573
0.138	0.0015326248663349213
0.14	0.0015548368209194851
0.14200000000000002	0.0015770487755040496
0.14400000000000002	0.0015992607300886134
0.146	0.0016214726846731772
0.148	0.0016436846392577414
0.15	0.0016658965938423057
0.152	0.0016881085484268697
0.154	0.0017103205030114337
0.156	0.0017325324575959977
0.158	0.001754744412180562
0.16	0.001776956366765126
0.162	0.0017991683213496902
0.164	0.0018213802759342542
0.166	0.0018435922305188182
0.168	0.0018658041851033823
0.17	0.0018880161396879465
0.17200000000000001	0.0019102280942725107
0.17400000000000002	0.0019324400488570747
0.176	0.0019546520034416383
0.178	0.001976863958026203
0.18	0.001999075912610767
0.182	0.002021287867195331
0.184	0.002043499821779895
0.186	0.002065711776364459
0.188	0.0020879237309490233
0.19	0.002110135685533587
0.192	0.0021323476401181513
0.194	0.0021545595947027154
0.196	0.0021767715492872794
0.198	0.002198983503871844
0.2	0.0022211954584564074
0.202	0.0022434074130409714
0.20400000000000001	0.002265619367625536
0.20600000000000002	0.0022878313222100995
0.20800000000000002	0.002310043276794664
0.21	0.002332255231379228
0.212	0.0023544671859637915
0.214	0.002376679140548356
0.216	0.00239889109513292
0.218	0.002421103049717484
0.22	0.0024433150043020485
0.222	0.002465526958886612
0.224	0.0024877389134711765
0.226	0.0025099508680557405
0.228	0.0025321628226403045
0.23	0.002554374777224869
0.232	0.0025765867318094326
0.234	0.002598798686393997
0.23600000000000002	0.002621010640978561
0.23800000000000002	0.002643222595563125
0.24	0.002665434550147689
0.242	0.002687646504732253
0.244	0.002709858459316817
0.246	0.002732070413901381
0.248	0.002754282368485945
0.25	0.0027764943230705096
0.252	0.0027987062776550736
0.254	0.0028209182322396376
0.256	0.0028431301868242016
0.258	0.0028653421414087657
0.26	0.00288755409599333
0.262	0.002909766050577894
0.264	0.002931978005162458
0.266	0.002954189959747022
0.268	0.002976401914331586
0.27	0.0029986138689161498
0.272	0.0030208258235007147
0.274	0.0030430377780852787
0.276	0.0030652497326698427
0.278	0.0030874616872544067
0.28	0.0031096736418389703
0.28200000000000003	0.003131885596423535
0.28400000000000003	0.003154097551008099
0.28600000000000003	0.003176309505592663
0.28800000000000003	0.003198521460177227
0.29	0.003220733414761791
0.292	0.0032429453693463544
0.294	0.003265157323930919
0.296	0.003287369278515483
0.298	0.003309581233100047
0.3	0.0033317931876846113
0.302	0.003354005142269175
0.304	0.0033762170968537394
0.306	0.0033984290514383034
0.308	0.0034206410060228674
0.31	0.003442852960607432
0.312	0.0034650649151919954
0.314	0.00348727686977656
0.316	0.003509488824361124
0.318	0.003531700778945688
0.32	0.003553912733530252
0.322	0.003576124688114816
0.324	0.0035983366426993804
0.326	0.0036205485972839444
0.328	0.0036427605518685085
0.33	0.0036649725064530725
0.332	0.0036871844610376365
0.334	0.003709396415622201
0.336	0.0037316083702067645
0.338	0.003753820324791329
0.34	0.003776032279375893
0.342	0.003798244233960457
0.34400000000000003	0.0038204561885450215
0.34600000000000003	0.003842668143129585
0.34800000000000003	0.0038648800977141495
0.35000000000000003	0.0038870920522987135
0.352	0.003909304006883277
0.354	0.003931515961467841
0.356	0.003953727916052406
0.358	0.003975939870636969
0.36	0.003998151825221534
0.362	0.004020363779806097
0.364	0.004042575734390662
0.366	0.004064787688975226
0.368	0.00408699964355979
0.37	0.004109211598144354
0.372	0.004131423552728918
0.374	0.004153635507313482
0.376	0.004175847461898047
0.378	0.004198059416482609
0.38	0.004220271371067174
0.382	0.004242483325651738
0.384	0.004264695280236303
0.386	0.004286907234820866
0.388	0.004309119189405431
0.39	0.004331331143989995
0.392	0.004353543098574559
0.394	0.004375755053159123
0.396	0.004397967007743688
0.398	0.00442017896232825
0.4	0.004442390916912815

==> ne-Ishimaru-a1010.txt <==
0.001559	0.00018680933689585257
0.003094	0.0003707428405104348
0.006239	0.000747596826743569
0.012383	0.001514649332884391
0.024973	0.003137543442672064
0.049565	0.006638687992287022
0.096818	0.013409767919606599

==> ne-Ishimaru-a240.txt <==
0.001506	0.00016546319676180512
0.002988	0.000327133327352732
0.006121	0.0006677724098003172
0.011951	0.0012482918029425847
0.024091	0.002441730344700859
0.047794	0.0045851635548657
0.096343	0.008086808467865768

==> ne-Ishimaru-a2850.txt <==
0.003094	0.00008114306223492513
0.012187	0.00032295996790431567
0.024578	0.0006648163049767425
0.048781	0.0013730399365610212
0.096818	0.002849134517520062
0.192161	0.006375605899751197
0.290854	0.012497081283152973
0.387522	0.018919451082419613

==> ne-Ishimaru-a550.txt <==
0.001506	0.00030371226430059945
0.002988	0.0006004838460804747
0.006121	0.0012301076378375454
0.012143	0.0024488565905724955
0.024091	0.004943066241309436
0.047794	0.010176107759621527

==> ne-Ishimaru-a5950.txt <==
0.001559	0.000020520161482737182
0.006043	0.00007925897235853159
0.012187	0.00015927511407081088
0.024578	0.0003154945407347901
0.048009	0.0006408552228237414
0.096818	0.0013374695734320067
0.192161	0.0029766707353128703
0.290854	0.004410678162820928
0.381394	0.006636092076524115

==> ne-Re-RV-a1010.txt <==
0.	1.33
0.002	1.329951220904557
0.004	1.3299015143791972
0.006	1.3298508706358334
0.008	1.3297992798059275
0.01	1.3297467319399177
0.012	1.3296932170066427
0.014	1.3296387248927624
0.016	1.3295832454021737
0.018000000000000002	1.3295267682554242
0.02	1.3294692830891206
0.022	1.329410779455335
0.024	1.329351246821005
0.026000000000000002	1.3292906745673325
0.028	1.3292290519891772
0.03	1.3291663682944455
0.032	1.3291026126034775
0.034	1.3290377739484291
0.036000000000000004	1.3289718412726494
0.038	1.328904803430055
0.04	1.3288366491845003
0.042	1.3287673672091422
0.044	1.3286969460858051
0.046	1.328625374304335
0.048	1.3285526402619563
0.05	1.3284787322626197
0.052000000000000005	1.3284036385163487
0.054	1.32832734713858
0.056	1.3282498461495014
0.058	1.328171123473384
0.06	1.3280911669379118
0.062	1.3280099642735055
0.064	1.3279275031126418
0.066	1.3278437709891702
0.068	1.3277587553376242
0.07	1.3276724434925278
0.07200000000000001	1.3275848226876985
0.074	1.3274958800555454
0.076	1.3274056026263628
0.078	1.3273139773276188
0.08	1.3272209909832413
0.082	1.3271266303128975
0.084	1.3270308819312686
0.08600000000000001	1.3269337323473223
0.088	1.3268351679635781
0.09	1.3267351750753695
0.092	1.3266337398701014
0.094	1.326530848426501
0.096	1.3264264867138675
0.098	1.326320640591313
0.1	1.326213295807002
0.10200000000000001	1.326104437997384
0.10400000000000001	1.325994052686422
0.106	1.3258821252848159
0.108	1.3257686410892213
0.11	1.325653585281464
0.112	1.3255369429277473
0.114	1.3254186989778565
0.116	1.325298838264358
0.11800000000000001	1.325177345501793
0.12	1.3250542052858651
0.122	1.3249294020926248
0.124	1.3248029202776483
0.126	1.3246747440752096
0.128	1.324544857597449
0.13	1.3244132448335364
0.132	1.3242798896488286
0.134	1.3241447757840212
0.136	1.3240078868542957
0.138	1.3238692063484616
0.14	1.3237287176280925
0.14200000000000002	1.3235864039266563
0.14400000000000002	1.3234422483486412
0.146	1.3232962338686758
0.148	1.3231483433306426
0.15	1.322998559446788
0.152	1.3228468647968243
0.154	1.3226932418270292
0.156	1.3225376728493359
0.158	1.3223801400404207
0.16	1.3222206254407836
0.162	1.3220591109538224
0.164	1.3218955783449031
0.166	1.3217300092404227
0.168	1.321562385126866
0.17	1.3213926873498594
0.17200000000000001	1.3212208971132138
0.17400000000000002	1.3210469954779671
0.176	1.320870963361416
0.178	1.3206927815361453
0.18	1.3205124306290494
0.182	1.320329891120347
0.184	1.3201451433425924
0.186	1.3199581674796772
0.188	1.319768943565829
0.19	1.3195774514846024
0.192	1.3193836709678626
0.194	1.3191875815947651
0.196	1.3189891627907273
0.198	1.3187883938263947
0.2	1.3185852538166
0.202	1.3183797217193163
0.20400000000000001	1.3181717763346037
0.20600000000000002	1.3179613963035488
0.20800000000000002	1.3177485601071988
0.21	1.3175332460654876
0.212	1.3173154323361573
0.214	1.31709509691367
0.216	1.3168722176281165
0.218	1.3166467721441144
0.22	1.3164187379597037
0.222	1.3161880924052312
0.224	1.3159548126422314
0.226	1.3157188756622995
0.228	1.3154802582859557
0.23	1.3152389371615056
0.232	1.3149948887638918
0.234	1.3147480893935368
0.23600000000000002	1.3144985151751838
0.23800000000000002	1.3142461420567242
0.24	1.3139909458080232
0.242	1.313732902019734
0.244	1.3134719861021082
0.246	1.3132081732837966
0.248	1.3129414386106433
0.25	1.3126717569444726
0.252	1.3123991029618687
0.254	1.312123451152947
0.256	1.3118447758201186
0.258	1.3115630510768472
0.26	1.3112782508463992
0.262	1.310990348860583
0.264	1.3106993186584845
0.266	1.3104051335851936
0.268	1.310107766790521
0.27	1.3098071912277098
0.272	1.3095033796521376
0.274	1.3091963046200115
0.276	1.3088859384870546
0.278	1.3085722534071853
0.28	1.3082552213311869
0.28200000000000003	1.307934814005371
0.28400000000000003	1.3076110029702321
0.28600000000000003	1.3072837595590932
0.28800000000000003	1.3069530548967438
0.29	1.3066188598980706
0.292	1.3062811452666776
0.294	1.3059398814935
0.296	1.3055950388554083
0.298	1.3052465874138046
0.3	1.3048944970132101
0.302	1.3045387372798443
0.304	1.3041792776201953
0.306	1.3038160872195805
0.308	1.303449135040702
0.31	1.3030783898221878
0.312	1.3027038200771297
0.314	1.3023253940916084
0.316	1.3019430799232117
0.318	1.301556845399543
0.32	1.3011666581167203
0.322	1.300772485437868
0.324	1.300374294491597
0.326	1.299972052170478
0.328	1.299565725129504
0.33	1.2991552797845436
0.332	1.298740682310786
0.334	1.2983218986411762
0.336	1.2978988944648397
0.338	1.2974716352254991
0.34	1.297040086119881
0.342	1.296604212096112
0.34400000000000003	1.2961639778521064
0.34600000000000003	1.2957193478339442
0.34800000000000003	1.2952702862342382
0.35000000000000003	1.294816756990492
0.352	1.2943587237834489
0.354	1.2938961500354285
0.356	1.293428998908657
0.358	1.2929572333035833
0.36	1.2924808158571879
0.362	1.2919997089412814
0.364	1.2915138746607906
0.366	1.291023274852037
0.368	1.290527871081004
0.37	1.2900276246415927
0.372	1.2895224965538683
0.374	1.2890124475622968
0.376	1.2884974381339682
0.378	1.2879774284568137
0.38	1.2874523784378062
0.382	1.2869222477011566
0.384	1.2863869955864935
0.386	1.2858465811470368
0.388	1.285300963147756
0.39	1.2847501000635215
0.392	1.284193950077242
0.394	1.2836324710779918
0.396	1.283065620659128
0.398	1.2824933561163938
0.4	1.2819156344460139

==> ne-Re-RV-a240.txt <==
0.	1.33
0.002	1.3305162094332166
0.004	1.3310345886542896
0.006	1.3315551334121887
0.008	1.332077839412839
0.01	1.3326027023190579
0.012	1.333129717750493
0.014	1.3336588812835597
0.016	1.3341901884513812
0.018000000000000002	1.3347236347437255
0.02	1.3352592156069452
0.022	1.335796926443917
0.024	1.3363367626139813
0.026000000000000002	1.3368787194328822
0.028	1.3374227921727075
0.03	1.3379689760618303
0.032	1.338517266284848
0.034	1.3390676579825258
0.036000000000000004	1.3396201462517374
0.038	1.340174726145406
0.04	1.340731392672448
0.042	1.341290140797715
0.044	1.3418509654419366
0.046	1.3424138614816634
0.048	1.3429788237492106
0.05	1.343545847032603
0.052000000000000005	1.3441149260755172
0.054	1.3446860555772286
0.056	1.3452592301925534
0.058	1.3458344445317967
0.06	1.3464116931606962
0.062	1.3469909706003684
0.064	1.3475722713272558
0.066	1.3481555897730721
0.068	1.3487409203247498
0.07	1.3493282573243879
0.07200000000000001	1.3499175950691993
0.074	1.3505089278114577
0.076	1.3511022497584475
0.078	1.3516975550724113
0.08	1.3522948378704995
0.082	1.3528940922247203
0.084	1.3534953121618873
0.08600000000000001	1.3540984916635719
0.088	1.3547036246660522
0.09	1.3553107050602653
0.092	1.3559197266917566
0.094	1.356530683360633
0.096	1.3571435688215132
0.098	1.3577583767834818
0.1	1.3583751009100402
0.10200000000000001	1.3589937348190613
0.10400000000000001	1.3596142720827402
0.106	1.3602367062275513
0.108	1.3608610307341995
0.11	1.3614872390375767
0.112	1.3621153245267152
0.114	1.3627452805447438
0.116	1.3633771003888424
0.11800000000000001	1.3640107773102002
0.12	1.364646304513969
0.122	1.3652836751592223
0.124	1.3659228823589113
0.126	1.3665639191798227
0.128	1.3672067786425364
0.13	1.367851453721384
0.132	1.3684979373444077
0.134	1.3691462223933186
0.136	1.3697963017034571
0.138	1.3704481680637508
0.14	1.3711018142166784
0.14200000000000002	1.371757232858226
0.14400000000000002	1.372414416637851
0.146	1.3730733581584427
0.148	1.373734049976284
0.15	1.3743964846010137
0.152	1.3750606544955883
0.154	1.3757265520762476
0.156	1.3763941697124746
0.158	1.377063499726962
0.16	1.3777345343955751
0.162	1.378407265947317
0.164	1.3790816865642934
0.166	1.3797577883816785
0.168	1.3804355634876795
0.17	1.3811150039235052
0.17200000000000001	1.3817961016833311
0.17400000000000002	1.382478848714266
0.176	1.3831632369163214
0.178	1.3838492581423778
0.18	1.3845369041981541
0.182	1.3852261668421757
0.184	1.3859170377857448
0.186	1.386609508692908
0.188	1.3873035711804291
0.19	1.3879992168177575
0.192	1.3886964371269992
0.194	1.3893952235828901
0.196	1.3900955676127658
0.198	1.3907974605965343
0.2	1.3915008938666493
0.202	1.392205858708083
0.20400000000000001	1.392912346358299
0.20600000000000002	1.3936203480072271
0.20800000000000002	1.3943298547972376
0.21	1.3950408578231157
0.212	1.395753348132037
0.214	1.3964673167235437
0.216	1.3971827545495197
0.218	1.3978996525141694
0.22	1.3986180014739913
0.222	1.3993377922377594
0.224	1.4000590155664985
0.226	1.4007816621734634
0.228	1.4015057227241179
0.23	1.402231187836115
0.232	1.4029580480792743
0.234	1.4036862939755652
0.23600000000000002	1.4044159159990854
0.23800000000000002	1.4051469045760432
0.24	1.4058792500847386
0.242	1.4066129428555456
0.244	1.4073479731708953
0.246	1.4080843312652582
0.248	1.4088220073251274
0.25	1.4095609914890033
0.252	1.4103012738473786
0.254	1.4110428444427214
0.256	1.4117856932694623
0.258	1.4125298102739794
0.26	1.4132751853545844
0.262	1.4140218083615104
0.264	1.414769669096898
0.266	1.4155187573147843
0.268	1.4162690627210899
0.27	1.4170205749736082
0.272	1.4177732836819954
0.274	1.4185271784077582
0.276	1.4192822486642467
0.278	1.4200384839166418
0.28	1.420795873581949
0.28200000000000003	1.4215544070289894
0.28400000000000003	1.422314073578391
0.28600000000000003	1.4230748625025822
0.28800000000000003	1.4238367630257842
0.29	1.4245997643240056
0.292	1.4253638555250352
0.294	1.426129025708438
0.296	1.426895263905549
0.298	1.4276625590994696
0.3	1.4284309002250637
0.302	1.4292002761689542
0.304	1.4299706757695194
0.306	1.430742087816892
0.308	1.4315145010529557
0.31	1.4322879041713452
0.312	1.4330622858174444
0.314	1.4338376345883865
0.316	1.434613939033054
0.318	1.4353911876520786
0.32	1.4361693688978452
0.322	1.436948471174489
0.324	1.4377284828379027
0.326	1.4385093921957346
0.328	1.4392911875073955
0.33	1.4400738569840612
0.332	1.4408573887886755
0.334	1.441641771035957
0.336	1.4424269917924033
0.338	1.4432130390762976
0.34	1.4439999008577138
0.342	1.444787565058525
0.34400000000000003	1.4455760195524099
0.34600000000000003	1.4463652521648613
0.34800000000000003	1.4471552506731948
0.35000000000000003	1.4479460028065563
0.352	1.4487374962459343
0.354	1.4495297186241671
0.356	1.4503226575259551
0.358	1.451116300487873
0.36	1.4519106349983788
0.362	1.452705648497828
0.364	1.453501328378486
0.366	1.4542976619845411
0.368	1.4550946366121191
0.37	1.4558922395092972
0.372	1.4566904578761195
0.374	1.457489278864611
0.376	1.458288689578796
0.378	1.4590886770747136
0.38	1.459889228360434
0.382	1.460690330396078
0.384	1.461491970093834
0.386	1.4622941343179776
0.388	1.4630968098848902
0.39	1.46389998356308
0.392	1.464703642073202
0.394	1.4655077720880785
0.396	1.4663123602327217
0.398	1.4671173930843555
0.4	1.467922857172439

==> ne-Re-RV-a2850.txt <==
0.	1.33
0.002	1.3300022888143186
0.004	1.3300046046834884
0.006	1.3300069477873713
0.008	1.3300093183067738
0.01	1.3300117164234508
0.012	1.3300141423201102
0.014	1.3300165961804176
0.016	1.330019078189
0.018000000000000002	1.3300215885314508
0.02	1.3300241273943338
0.022	1.3300266949651889
0.024	1.3300292914325347
0.026000000000000002	1.3300319169858743
0.028	1.3300345718156994
0.03	1.3300372561134952
0.032	1.3300399700717442
0.034	1.3300427138839317
0.036000000000000004	1.3300454877445496
0.038	1.330048291849102
0.04	1.3300511263941084
0.042	1.3300539915771097
0.044	1.3300568875966725
0.046	1.3300598146523932
0.048	1.3300627729449035
0.05	1.3300657626758747
0.052000000000000005	1.3300687840480225
0.054	1.3300718372651124
0.056	1.3300749225319628
0.058	1.3300780400544523
0.06	1.3300811900395229
0.062	1.330084372695184
0.064	1.33008758823052
0.066	1.3300908368556934
0.068	1.330094118781949
0.07	1.3300974342216207
0.07200000000000001	1.330100783388135
0.074	1.3301041664960176
0.076	1.3301075837608964
0.078	1.3301110353995078
0.08	1.3301145216297017
0.082	1.3301180426704455
0.084	1.3301215987418311
0.08600000000000001	1.3301251900650786
0.088	1.3301288168625414
0.09	1.3301324793577118
0.092	1.330136177775227
0.094	1.3301399123408715
0.096	1.3301436832815865
0.098	1.330147490825471
0.1	1.3301513352017897
0.10200000000000001	1.3301552166409774
0.10400000000000001	1.330159135374645
0.106	1.3301630916355833
0.108	1.3301670856577699
0.11	1.3301711176763737
0.112	1.3301751879277608
0.114	1.3301792966494994
0.116	1.3301834440803662
0.11800000000000001	1.3301876304603502
0.12	1.3301918560306598
0.122	1.3301961210337283
0.124	1.3302004257132176
0.126	1.3302047703140256
0.128	1.3302091550822919
0.13	1.3302135802654014
0.132	1.3302180461119923
0.134	1.33022255287196
0.136	1.3302271007964634
0.138	1.3302316901379319
0.14	1.330236321150068
0.14200000000000002	1.3302409940878566
0.14400000000000002	1.330245709207568
0.146	1.330250466766765
0.148	1.3302552670243093
0.15	1.330260110240366
0.152	1.3302649966764095
0.154	1.3302699265952307
0.156	1.3302749002609422
0.158	1.3302799179389835
0.16	1.3302849798961285
0.162	1.3302900864004898
0.164	1.3302952377215265
0.166	1.3303004341300486
0.168	1.3303056758982241
0.17	1.3303109632995846
0.17200000000000001	1.3303162966090318
0.17400000000000002	1.3303216761028436
0.176	1.3303271020586795
0.178	1.330332574755588
0.18	1.330338094474012
0.182	1.3303436614957955
0.184	1.330349276104189
0.186	1.3303549385838576
0.188	1.3303606492208853
0.19	1.3303664083027822
0.192	1.3303722161184917
0.194	1.3303780729583952
0.196	1.33038397911432
0.198	1.3303899348795452
0.2	1.330395940548808
0.202	1.3304019964183105
0.20400000000000001	1.3304081027857264
0.20600000000000002	1.3304142599502071
0.20800000000000002	1.3304204682123881
0.21	1.3304267278743969
0.212	1.3304330392398585
0.214	1.330439402613902
0.216	1.3304458183031675
0.218	1.330452286615814
0.22	1.3304588078615245
0.222	1.3304653823515133
0.224	1.3304720103985335
0.226	1.330478692316883
0.228	1.3304854284224115
0.23	1.3304922190325283
0.232	1.3304990644662074
0.234	1.3305059650439972
0.23600000000000002	1.3305129210880242
0.23800000000000002	1.3305199329220023
0.24	1.3305270008712402
0.242	1.330534125262646
0.244	1.330541306424737
0.246	1.3305485446876444
0.248	1.3305558403831232
0.25	1.3305631938445572
0.252	1.3305706054069668
0.254	1.3305780754070162
0.256	1.330585604183022
0.258	1.3305931920749579
0.26	1.3306008394244644
0.262	1.3306085465748552
0.264	1.330616313871125
0.266	1.3306241416599558
0.268	1.3306320302897259
0.27	1.3306399801105169
0.272	1.3306479914741203
0.274	1.3306560647340462
0.276	1.3306642002455304
0.278	1.3306723983655426
0.28	1.3306806594527927
0.28200000000000003	1.3306889838677403
0.28400000000000003	1.3306973719725999
0.28600000000000003	1.3307058241313525
0.28800000000000003	1.3307143407097493
0.29	1.3307229220753216
0.292	1.3307315685973888
0.294	1.330740280647066
0.296	1.3307490585972712
0.298	1.3307579028227334
0.3	1.3307668137000022
0.302	1.3307757916074534
0.304	1.330784836925299
0.306	1.3307939500355939
0.308	1.3308031313222446
0.31	1.330812381171018
0.312	1.330821699969548
0.314	1.330831088107345
0.316	1.3308405459758041
0.318	1.3308500739682125
0.32	1.3308596724797583
0.322	1.3308693419075392
0.324	1.3308790826505703
0.326	1.330888895109793
0.328	1.3308987796880827
0.33	1.3309087367902583
0.332	1.3309187668230902
0.334	1.3309288701953086
0.336	1.330939047317612
0.338	1.330949298602677
0.34	1.3309596244651656
0.342	1.3309700253217343
0.34400000000000003	1.330980501591043
0.34600000000000003	1.330991053693764
0.34800000000000003	1.3310016820525903
0.35000000000000003	1.3310123870922446
0.352	1.3310231692394878
0.354	1.3310340289231288
0.356	1.3310449665740338
0.358	1.3310559826251323
0.36	1.3310670775114297
0.362	1.3310782516700153
0.364	1.3310895055400696
0.366	1.331100839562876
0.368	1.331112254181828
0.37	1.3311237498424395
0.372	1.3311353269923547
0.374	1.3311469860813543
0.376	1.331158727561369
0.378	1.3311705518864854
0.38	1.3311824595129575
0.382	1.3311944508992155
0.384	1.3312065265058743
0.386	1.3312186867957452
0.388	1.3312309322338431
0.39	1.3312432632873974
0.392	1.3312556804258617
0.394	1.3312681841209226
0.396	1.3312807748465103
0.398	1.3312934530788079
0.4	1.3313062192962613

==> ne-Re-RV-a550.txt <==
0.	1.33
0.002	1.330242951423913
0.004	1.3304901653911667
0.006	1.3307416789169688
0.008	1.3309975292260456
0.01	1.3312577537533206
0.012	1.3315223901445938
0.014	1.3317914762572183
0.016	1.332065050160776
0.018000000000000002	1.3323431501377534
0.02	1.3326258146842134
0.022	1.3329130825104691
0.024	1.3332049925417537
0.026000000000000002	1.3335015839188913
0.028	1.333802895998963
0.03	1.3341089683559755
0.032	1.334419840781526
0.034	1.3347355532854646
0.036000000000000004	1.3350561460965578
0.038	1.3353816596631487
0.04	1.3357121346538168
0.042	1.3360476119580327
0.044	1.3363881326868163
0.046	1.3367337381733895
0.048	1.3370844699738282
0.05	1.3374403698677122
0.052000000000000005	1.337801479858774
0.054	1.338167842175545
0.056	1.338539499271999
0.058	1.3389164938281957
0.06	1.3392988687509206
0.062	1.339686667174322
0.064	1.3400799324605492
0.066	1.3404787082003844
0.068	1.3408830382138746
0.07	1.3412929665509619
0.07200000000000001	1.3417085374921094
0.074	1.3421297955489258
0.076	1.3425567854647884
0.078	1.3429895522154611
0.08	1.3434281410097137
0.082	1.3438725972899346
0.084	1.3443229667327432
0.08600000000000001	1.3447792952495994
0.088	1.3452416289874103
0.09	1.3457100143291338
0.092	1.346184497894379
0.094	1.3466651265400047
0.096	1.347151947360714
0.098	1.3476450076896485
0.1	1.3481443550989738
0.10200000000000001	1.348650037400469
0.10400000000000001	1.3491621026461078
0.106	1.349680599128638
0.108	1.3502055753821591
0.11	1.350737080182695
0.112	1.3512751625487633
0.114	1.351819871741943
0.116	1.352371257267435
0.11800000000000001	1.352929368874625
0.12	1.3534942565576362
0.122	1.3540659705558833
0.124	1.354644561354621
0.126	1.3552300796854875
0.128	1.3558225765270469
0.13	1.3564221031053256
0.132	1.3570287108943462
0.134	1.3576424516166559
0.136	1.3582633772438515
0.138	1.3588915399971013
0.14	1.3595269923476625
0.14200000000000002	1.3601697870173923
0.14400000000000002	1.3608199769792566
0.146	1.3614776154578356
0.148	1.3621427559298218
0.15	1.3628154521245164
0.152	1.3634957580243179
0.154	1.364183727865211
0.156	1.3648794161372455
0.158	1.365582877585014
0.16	1.3662941672081241
0.162	1.3670133402616642
0.164	1.3677404522566663
0.166	1.3684755589605633
0.168	1.3692187163976395
0.17	1.3699699808494799
0.17200000000000001	1.3707294088554085
0.17400000000000002	1.3714970572129281
0.176	1.3722729829781486
0.178	1.3730572434662143
0.18	1.3738498962517225
0.182	1.3746509991691394
0.184	1.3754606103132083
0.186	1.376278788039353
0.188	1.3771055909640748
0.19	1.3779410779653445
0.192	1.3787853081829882
0.194	1.3796383410190662
0.196	1.380500236138248
0.198	1.3813710534681773
0.2	1.3822508531998363
0.202	1.3831396957878983
0.20400000000000001	1.3840376419510767
0.20600000000000002	1.3849447526724674
0.20800000000000002	1.3858610891998853
0.21	1.3867867130461906
0.212	1.387721685989613
0.214	1.3886660700740683
0.216	1.3896199276094632
0.218	1.3905833211720005
0.22	1.3915563136044728
0.222	1.3925389680165488
0.224	1.393531347785055
0.226	1.3945335165542483
0.228	1.3955455382360824
0.23	1.3965674770104646
0.232	1.397599397325508
0.234	1.3986413638977748
0.23600000000000002	1.3996934417125104
0.23800000000000002	1.400755696023872
0.24	1.401828192355149
0.242	1.4029109964989732
0.244	1.4040041745175251
0.246	1.4051077927427271
0.248	1.4062219177764324
0.25	1.4073466164906037
0.252	1.4084819560274844
0.254	1.4096280037997602
0.256	1.4107848274907133
0.258	1.4119524950543674
0.26	1.413131074715623
0.262	1.4143206349703856
0.264	1.4155212445856842
0.266	1.4167329725997795
0.268	1.4179558883222654
0.27	1.4191900613341586
0.272	1.420435561487981
0.274	1.4216924589078306
0.276	1.422960823989446
0.278	1.4242407274002569
0.28	1.4255322400794284
0.28200000000000003	1.4268354332378945
0.28400000000000003	1.4281503783583804
0.28600000000000003	1.4294771471954169
0.28800000000000003	1.4308158117753411
0.29	1.4321664443962925
0.292	1.4335291176281924
0.294	1.4349039043127172
0.296	1.4362908775632597
0.298	1.4376901107648794
0.3	1.439101677574242
0.302	1.4405256519195495
0.304	1.4419621080004565
0.306	1.4434111202879778
0.308	1.444872763524384
0.31	1.4463471127230856
0.312	1.447834243168505
0.314	1.4493342304159387
0.316	1.4508471502914064
0.318	1.4523730788914877
0.32	1.4539120925831492
0.322	1.455464268003558
0.324	1.4570296820598818
0.326	1.45860841192908
0.328	1.4602005350576794
0.33	1.4618061291615396
0.332	1.4634252722256031
0.334	1.4650580425036368
0.336	1.466704518517956
0.338	1.4683647790591385
0.34	1.4700389031857248
0.342	1.4717269702239042
0.34400000000000003	1.4734290597671904
0.34600000000000003	1.475145251676078
0.34800000000000003	1.4768756260776925
0.35000000000000003	1.4786202633654209
0.352	1.4803792441985308
0.354	1.4821526495017767
0.356	1.4839405604649885
0.358	1.4857430585426497
0.36	1.487560225453459
0.362	1.489392143179878
0.364	1.4912388939676642
0.366	1.4931005603253895
0.368	1.4949772250239428
0.37	1.496868971096019
0.372	1.4987758818355923
0.374	1.5006980407973738
0.376	1.5026355317962525
0.378	1.5045884389067252
0.38	1.5065568464623054
0.382	1.5085408390549178
0.384	1.5105405015342799
0.386	1.512555919007264
0.388	1.514587176837243
0.39	1.516634360643423
0.392	1.5186975563001548
0.394	1.5207768499362326
0.396	1.522872327934174
0.398	1.524984076929483
0.4	1.5271121838098956

==> ne-Re-RV-a5950.txt <==
0.	1.33
0.002	1.329998624894087
0.004	1.32999723251515
0.006	1.3299958227411872
0.008	1.3299943954495175
0.01	1.3299929505167745
0.012	1.329991487818906
0.014	1.3299900072311697
0.016	1.3299885086281278
0.018000000000000002	1.3299869918836469
0.02	1.3299854568708929
0.022	1.3299839034623273
0.024	1.329982331529704
0.026000000000000002	1.3299807409440663
0.028	1.3299791315757434
0.03	1.3299775032943464
0.032	1.3299758559687649
0.034	1.3299741894671644
0.036000000000000004	1.3299725036569807
0.038	1.329970798404919
0.04	1.3299690735769483
0.042	1.3299673290382987
0.044	1.3299655646534576
0.046	1.3299637802861661
0.048	1.3299619757994159
0.05	1.329960151055444
0.052000000000000005	1.3299583059157312
0.054	1.3299564402409974
0.056	1.3299545538911968
0.058	1.329952646725517
0.06	1.3299507186023722
0.062	1.3299487693794012
0.064	1.329946798913464
0.066	1.329944807060636
0.068	1.3299427936762063
0.07	1.3299407586146736
0.07200000000000001	1.3299387017297408
0.074	1.3299366228743126
0.076	1.3299345219004914
0.078	1.3299323986595732
0.08	1.329930253002044
0.082	1.329928084777575
0.084	1.3299258938350202
0.08600000000000001	1.3299236800224108
0.088	1.3299214431869526
0.09	1.329919183175021
0.092	1.3299168998321578
0.094	1.3299145930030665
0.096	1.3299122625316089
0.098	1.3299099082608
0.1	1.3299075300328054
0.10200000000000001	1.329905127688936
0.10400000000000001	1.3299027010696447
0.106	1.3299002500145218
0.108	1.3298977743622904
0.11	1.3298952739508034
0.112	1.3298927486170389
0.114	1.3298901981970948
0.116	1.3298876225261866
0.11800000000000001	1.3298850214386413
0.12	1.3298823947678948
0.122	1.329879742346486
0.124	1.329877064006054
0.126	1.3298743595773328
0.128	1.3298716288901464
0.13	1.329868871773407
0.132	1.3298660880551076
0.134	1.3298632775623191
0.136	1.329860440121186
0.138	1.3298575755569217
0.14	1.3298546836938037
0.14200000000000002	1.3298517643551693
0.14400000000000002	1.329848817363412
0.146	1.3298458425399757
0.148	1.3298428397053506
0.15	1.329839808679069
0.152	1.3298367492797003
0.154	1.3298336613248467
0.156	1.3298305446311383
0.158	1.329827399014229
0.16	1.3298242242887912
0.162	1.3298210202685112
0.164	1.3298177867660854
0.166	1.3298145235932137
0.168	1.3298112305605974
0.17	1.3298079074779316
0.17200000000000001	1.329804554153903
0.17400000000000002	1.3298011703961832
0.176	1.3297977560114245
0.178	1.3297943108052557
0.18	1.3297908345822764
0.182	1.329787327146052
0.184	1.3297837882991101
0.186	1.3297802178429337
0.188	1.3297766155779573
0.19	1.329772981303563
0.192	1.3297693148180727
0.194	1.3297656159187459
0.196	1.329761884401773
0.198	1.3297581200622701
0.2	1.329754322694276
0.202	1.3297504920907446
0.20400000000000001	1.3297466280435408
0.20600000000000002	1.329742730343436
0.20800000000000002	1.3297387987801008
0.21	1.329734833142103
0.212	1.3297308332169002
0.214	1.3297267987908339
0.216	1.3297227296491267
0.218	1.3297186255758748
0.22	1.329714486354044
0.222	1.3297103117654638
0.224	1.329706101590822
0.226	1.3297018556096594
0.228	1.3296975736003647
0.23	1.3296932553401686
0.232	1.3296889006051387
0.234	1.3296845091701737
0.23600000000000002	1.3296800808089984
0.23800000000000002	1.3296756152941578
0.24	1.329671112397011
0.242	1.3296665718877274
0.244	1.3296619935352787
0.246	1.3296573771074351
0.248	1.329652722370759
0.25	1.3296480290905996
0.252	1.3296432970310865
0.254	1.329638525955125
0.256	1.3296337156243891
0.258	1.3296288657993172
0.26	1.3296239762391053
0.262	1.3296190467017008
0.264	1.3296140769437983
0.266	1.3296090667208318
0.268	1.3296040157869702
0.27	1.3295989238951107
0.272	1.329593790796873
0.274	1.329588616242593
0.276	1.3295833999813176
0.278	1.3295781417607981
0.28	1.329572841327484
0.28200000000000003	1.3295674984265176
0.28400000000000003	1.3295621128017265
0.28600000000000003	1.3295566841956197
0.28800000000000003	1.3295512123493787
0.29	1.3295456970028539
0.292	1.3295401378945566
0.294	1.3295345347616536
0.296	1.3295288873399604
0.298	1.3295231953639357
0.3	1.329517458566674
0.302	1.3295116766799004
0.304	1.329505849433963
0.306	1.3294999765578277
0.308	1.3294940577790706
0.31	1.3294880928238724
0.312	1.3294820814170119
0.314	1.3294760232818585
0.316	1.329469918140367
0.318	1.32946376571307
0.32	1.3294575657190717
0.322	1.329451317876041
0.324	1.3294450219002059
0.326	1.3294386775063445
0.328	1.3294322844077808
0.33	1.3294258423163765
0.332	1.329419350942525
0.334	1.3294128099951432
0.336	1.3294062191816667
0.338	1.329399578208041
0.34	1.329392886778716
0.342	1.329386144596638
0.34400000000000003	1.3293793513632437
0.34600000000000003	1.3293725067784528
0.34800000000000003	1.3293656105406604
0.35000000000000003	1.3293586623467308
0.352	1.3293516618919903
0.354	1.3293446088702192
0.356	1.3293375029736458
0.358	1.3293303438929391
0.36	1.3293231313172005
0.362	1.3293158649339578
0.364	1.329308544429157
0.366	1.329301169487156
0.368	1.3292937397907159
0.37	1.329286255020995
0.372	1.329278714857541
0.374	1.3292711189782827
0.376	1.3292634670595238
0.378	1.3292557587759344
0.38	1.3292479938005446
0.382	1.3292401718047353
0.384	1.3292322924582323
0.386	1.3292243554290972
0.388	1.3292163603837217
0.39	1.3292083069868172
0.392	1.3292001949014096
0.394	1.32919202378883
0.396	1.3291837933087076
0.398	1.3291755031189614
0.4	1.329167152875793

==> ne-Re-vdH-a1010.txt <==
0.	1.33
0.002	1.3299516813768189
0.004	1.3299033627536379
0.006	1.3298550441304566
0.008	1.3298067255072754
0.01	1.3297584068840944
0.012	1.3297100882609132
0.014	1.3296617696377322
0.016	1.329613451014551
0.018000000000000002	1.3295651323913698
0.02	1.3295168137681888
0.022	1.3294684951450075
0.024	1.3294201765218263
0.026000000000000002	1.3293718578986453
0.028	1.3293235392754643
0.03	1.329275220652283
0.032	1.3292269020291019
0.034	1.3291785834059209
0.036000000000000004	1.3291302647827397
0.038	1.3290819461595587
0.04	1.3290336275363774
0.042	1.3289853089131962
0.044	1.3289369902900152
0.046	1.328888671666834
0.048	1.3288403530436528
0.05	1.3287920344204718
0.052000000000000005	1.3287437157972906
0.054	1.3286953971741093
0.056	1.3286470785509283
0.058	1.3285987599277471
0.06	1.328550441304566
0.062	1.328502122681385
0.064	1.3284538040582037
0.066	1.3284054854350227
0.068	1.3283571668118415
0.07	1.3283088481886602
0.07200000000000001	1.3282605295654792
0.074	1.328212210942298
0.076	1.3281638923191168
0.078	1.3281155736959358
0.08	1.3280672550727548
0.082	1.3280189364495736
0.084	1.3279706178263924
0.08600000000000001	1.3279222992032114
0.088	1.3278739805800301
0.09	1.3278256619568491
0.092	1.327777343333668
0.094	1.3277290247104867
0.096	1.3276807060873057
0.098	1.3276323874641245
0.1	1.3275840688409433
0.10200000000000001	1.3275357502177623
0.10400000000000001	1.327487431594581
0.106	1.3274391129713998
0.108	1.3273907943482188
0.11	1.3273424757250376
0.112	1.3272941571018564
0.114	1.3272458384786754
0.116	1.3271975198554942
0.11800000000000001	1.3271492012323132
0.12	1.327100882609132
0.122	1.3270525639859507
0.124	1.3270042453627697
0.126	1.3269559267395885
0.128	1.3269076081164073
0.13	1.3268592894932263
0.132	1.3268109708700453
0.134	1.326762652246864
0.136	1.3267143336236829
0.138	1.3266660150005019
0.14	1.3266176963773206
0.14200000000000002	1.3265693777541396
0.14400000000000002	1.3265210591309584
0.146	1.3264727405077772
0.148	1.3264244218845962
0.15	1.326376103261415
0.152	1.3263277846382338
0.154	1.3262794660150528
0.156	1.3262311473918715
0.158	1.3261828287686903
0.16	1.3261345101455093
0.162	1.326086191522328
0.164	1.326037872899147
0.166	1.3259895542759659
0.168	1.3259412356527847
0.17	1.3258929170296037
0.17200000000000001	1.3258445984064224
0.17400000000000002	1.3257962797832412
0.176	1.3257479611600602
0.178	1.325699642536879
0.18	1.3256513239136978
0.182	1.3256030052905168
0.184	1.3255546866673358
0.186	1.3255063680441546
0.188	1.3254580494209733
0.19	1.3254097307977923
0.192	1.3253614121746111
0.194	1.3253130935514301
0.196	1.325264774928249
0.198	1.3252164563050677
0.2	1.3251681376818867
0.202	1.3251198190587055
0.20400000000000001	1.3250715004355242
0.20600000000000002	1.3250231818123432
0.20800000000000002	1.324974863189162
0.21	1.3249265445659808
0.212	1.3248782259427998
0.214	1.3248299073196186
0.216	1.3247815886964376
0.218	1.3247332700732564
0.22	1.3246849514500751
0.222	1.3246366328268941
0.224	1.324588314203713
0.226	1.3245399955805317
0.228	1.3244916769573507
0.23	1.3244433583341695
0.232	1.3243950397109883
0.234	1.3243467210878073
0.23600000000000002	1.3242984024646263
0.23800000000000002	1.324250083841445
0.24	1.324201765218264
0.242	1.3241534465950828
0.244	1.3241051279719016
0.246	1.3240568093487206
0.248	1.3240084907255394
0.25	1.3239601721023582
0.252	1.3239118534791772
0.254	1.323863534855996
0.256	1.3238152162328147
0.258	1.3237668976096337
0.26	1.3237185789864525
0.262	1.3236702603632713
0.264	1.3236219417400903
0.266	1.323573623116909
0.268	1.323525304493728
0.27	1.3234769858705469
0.272	1.3234286672473656
0.274	1.3233803486241846
0.276	1.3233320300010034
0.278	1.3232837113778222
0.28	1.3232353927546412
0.28200000000000003	1.32318707413146
0.28400000000000003	1.3231387555082788
0.28600000000000003	1.3230904368850978
0.28800000000000003	1.3230421182619168
0.29	1.3229937996387355
0.292	1.3229454810155545
0.294	1.3228971623923733
0.296	1.322848843769192
0.298	1.322800525146011
0.3	1.3227522065228299
0.302	1.3227038878996487
0.304	1.3226555692764677
0.306	1.3226072506532864
0.308	1.3225589320301052
0.31	1.3225106134069242
0.312	1.322462294783743
0.314	1.322413976160562
0.316	1.3223656575373808
0.318	1.3223173389141996
0.32	1.3222690202910186
0.322	1.3222207016678373
0.324	1.3221723830446561
0.326	1.3221240644214751
0.328	1.322075745798294
0.33	1.3220274271751127
0.332	1.3219791085519317
0.334	1.3219307899287505
0.336	1.3218824713055692
0.338	1.3218341526823882
0.34	1.3217858340592072
0.342	1.321737515436026
0.34400000000000003	1.321689196812845
0.34600000000000003	1.3216408781896638
0.34800000000000003	1.3215925595664826
0.35000000000000003	1.3215442409433016
0.352	1.3214959223201204
0.354	1.3214476036969391
0.356	1.3213992850737581
0.358	1.321350966450577
0.36	1.3213026478273957
0.362	1.3212543292042147
0.364	1.3212060105810335
0.366	1.3211576919578525
0.368	1.3211093733346713
0.37	1.32106105471149
0.372	1.321012736088309
0.374	1.3209644174651278
0.376	1.3209160988419466
0.378	1.3208677802187656
0.38	1.3208194615955844
0.382	1.3207711429724032
0.384	1.3207228243492222
0.386	1.320674505726041
0.388	1.3206261871028597
0.39	1.320577868479679
0.392	1.3205295498564977
0.394	1.3204812312333165
0.396	1.3204329126101355
0.398	1.3203845939869543
0.4	1.320336275363773

==> ne-Re-vdH-a240.txt <==
0.	1.33
0.002	1.3305151231330274
0.004	1.3310302462660544
0.006	1.3315453693990817
0.008	1.332060492532109
0.01	1.3325756156651363
0.012	1.3330907387981632
0.014	1.3336058619311906
0.016	1.3341209850642175
0.018000000000000002	1.3346361081972449
0.02	1.335151231330272
0.022	1.3356663544632994
0.024	1.3361814775963263
0.026000000000000002	1.3366966007293537
0.028	1.337211723862381
0.03	1.337726846995408
0.032	1.3382419701284354
0.034	1.3387570932614625
0.036000000000000004	1.33927221639449
0.038	1.3397873395275168
0.04	1.3403024626605442
0.042	1.3408175857935714
0.044	1.3413327089265985
0.046	1.3418478320596257
0.048	1.342362955192653
0.05	1.34287807832568
0.052000000000000005	1.3433932014587073
0.054	1.3439083245917345
0.056	1.3444234477247619
0.058	1.344938570857789
0.06	1.3454536939908162
0.062	1.3459688171238435
0.064	1.3464839402568705
0.066	1.3469990633898978
0.068	1.347514186522925
0.07	1.3480293096559521
0.07200000000000001	1.3485444327889793
0.074	1.3490595559220067
0.076	1.3495746790550336
0.078	1.350089802188061
0.08	1.3506049253210881
0.082	1.3511200484541155
0.084	1.3516351715871426
0.08600000000000001	1.3521502947201698
0.088	1.3526654178531972
0.09	1.353180540986224
0.092	1.3536956641192515
0.094	1.3542107872522786
0.096	1.354725910385306
0.098	1.355241033518333
0.1	1.3557561566513603
0.10200000000000001	1.3562712797843872
0.10400000000000001	1.3567864029174146
0.106	1.3573015260504417
0.108	1.3578166491834691
0.11	1.3583317723164965
0.112	1.3588468954495234
0.114	1.3593620185825508
0.116	1.3598771417155777
0.11800000000000001	1.360392264848605
0.12	1.3609073879816322
0.122	1.3614225111146596
0.124	1.3619376342476865
0.126	1.362452757380714
0.128	1.362967880513741
0.13	1.3634830036467682
0.132	1.3639981267797954
0.134	1.3645132499128227
0.136	1.3650283730458497
0.138	1.365543496178877
0.14	1.3660586193119044
0.14200000000000002	1.3665737424449313
0.14400000000000002	1.3670888655779587
0.146	1.3676039887109859
0.148	1.3681191118440132
0.15	1.3686342349770402
0.152	1.3691493581100675
0.154	1.3696644812430947
0.156	1.3701796043761219
0.158	1.370694727509149
0.16	1.3712098506421764
0.162	1.3717249737752033
0.164	1.3722400969082307
0.166	1.372755220041258
0.168	1.3732703431742852
0.17	1.3737854663073124
0.17200000000000001	1.3743005894403395
0.17400000000000002	1.3748157125733669
0.176	1.3753308357063938
0.178	1.3758459588394212
0.18	1.3763610819724483
0.182	1.3768762051054757
0.184	1.3773913282385026
0.186	1.37790645137153
0.188	1.378421574504557
0.19	1.3789366976375843
0.192	1.3794518207706117
0.194	1.3799669439036388
0.196	1.380482067036666
0.198	1.3809971901696931
0.2	1.3815123133027205
0.202	1.3820274364357474
0.20400000000000001	1.3825425595687748
0.20600000000000002	1.383057682701802
0.20800000000000002	1.3835728058348293
0.21	1.3840879289678563
0.212	1.3846030521008836
0.214	1.3851181752339106
0.216	1.385633298366938
0.218	1.386148421499965
0.22	1.3866635446329925
0.222	1.3871786677660198
0.224	1.3876937908990468
0.226	1.3882089140320741
0.228	1.388724037165101
0.23	1.3892391602981284
0.232	1.3897542834311556
0.234	1.390269406564183
0.23600000000000002	1.39078452969721
0.23800000000000002	1.3912996528302373
0.24	1.3918147759632644
0.242	1.3923298990962916
0.244	1.3928450222293187
0.246	1.393360145362346
0.248	1.393875268495373
0.25	1.3943903916284004
0.252	1.3949055147614278
0.254	1.3954206378944547
0.256	1.395935761027482
0.258	1.3964508841605092
0.26	1.3969660072935366
0.262	1.3974811304265635
0.264	1.397996253559591
0.266	1.398511376692618
0.268	1.3990264998256452
0.27	1.3995416229586723
0.272	1.4000567460916997
0.274	1.400571869224727
0.276	1.401086992357754
0.278	1.4016021154907814
0.28	1.4021172386238085
0.28200000000000003	1.4026323617568357
0.28400000000000003	1.4031474848898629
0.28600000000000003	1.4036626080228902
0.28800000000000003	1.4041777311559172
0.29	1.4046928542889445
0.292	1.4052079774219717
0.294	1.405723100554999
0.296	1.406238223688026
0.298	1.4067533468210534
0.3	1.4072684699540803
0.302	1.4077835930871077
0.304	1.408298716220135
0.306	1.4088138393531622
0.308	1.4093289624861893
0.31	1.4098440856192165
0.312	1.4103592087522439
0.314	1.4108743318852708
0.316	1.4113894550182982
0.318	1.4119045781513253
0.32	1.4124197012843527
0.322	1.4129348244173796
0.324	1.413449947550407
0.326	1.413965070683434
0.328	1.4144801938164613
0.33	1.4149953169494884
0.332	1.4155104400825158
0.334	1.4160255632155432
0.336	1.41654068634857
0.338	1.4170558094815975
0.34	1.4175709326146244
0.342	1.4180860557476518
0.34400000000000003	1.418601178880679
0.34600000000000003	1.4191163020137063
0.34800000000000003	1.4196314251467332
0.35000000000000003	1.4201465482797606
0.352	1.4206616714127878
0.354	1.421176794545815
0.356	1.4216919176788423
0.358	1.4222070408118694
0.36	1.4227221639448968
0.362	1.4232372870779237
0.364	1.4237524102109511
0.366	1.4242675333439783
0.368	1.4247826564770054
0.37	1.4252977796100326
0.372	1.42581290274306
0.374	1.4263280258760869
0.376	1.4268431490091142
0.378	1.4273582721421414
0.38	1.4278733952751685
0.382	1.4283885184081957
0.384	1.428903641541223
0.386	1.4294187646742504
0.388	1.4299338878072774
0.39	1.4304490109403047
0.392	1.430964134073332
0.394	1.431479257206359
0.396	1.4319943803393862
0.398	1.4325095034724136
0.4	1.4330246266054405

==> ne-Re-vdH-a2850.txt <==
0.	1.33
0.002	1.3300022753466114
0.004	1.330004550693223
0.006	1.3300068260398348
0.008	1.3300091013864461
0.01	1.3300113767330577
0.012	1.330013652079669
0.014	1.3300159274262808
0.016	1.3300182027728922
0.018000000000000002	1.3300204781195037
0.02	1.330022753466115
0.022	1.3300250288127269
0.024	1.3300273041593385
0.026000000000000002	1.3300295795059498
0.028	1.3300318548525611
0.03	1.330034130199173
0.032	1.3300364055457845
0.034	1.3300386808923959
0.036000000000000004	1.3300409562390074
0.038	1.3300432315856188
0.04	1.3300455069322306
0.042	1.330047782278842
0.044	1.3300500576254535
0.046	1.3300523329720648
0.048	1.3300546083186766
0.05	1.330056883665288
0.052000000000000005	1.3300591590118995
0.054	1.3300614343585109
0.056	1.3300637097051227
0.058	1.3300659850517342
0.06	1.3300682603983456
0.062	1.3300705357449571
0.064	1.3300728110915687
0.066	1.3300750864381803
0.068	1.3300773617847916
0.07	1.3300796371314032
0.07200000000000001	1.330081912478015
0.074	1.3300841878246263
0.076	1.3300864631712377
0.078	1.3300887385178493
0.08	1.3300910138644606
0.082	1.3300932892110724
0.084	1.330095564557684
0.08600000000000001	1.3300978399042953
0.088	1.3301001152509069
0.09	1.3301023905975184
0.092	1.33010466594413
0.094	1.3301069412907414
0.096	1.330109216637353
0.098	1.3301114919839647
0.1	1.330113767330576
0.10200000000000001	1.3301160426771874
0.10400000000000001	1.330118318023799
0.106	1.3301205933704108
0.108	1.3301228687170221
0.11	1.3301251440636337
0.112	1.330127419410245
0.114	1.3301296947568566
0.116	1.3301319701034682
0.11800000000000001	1.3301342454500797
0.12	1.330136520796691
0.122	1.3301387961433027
0.124	1.3301410714899142
0.126	1.3301433468365258
0.128	1.3301456221831371
0.13	1.3301478975297487
0.132	1.3301501728763605
0.134	1.3301524482229719
0.136	1.3301547235695834
0.138	1.3301569989161948
0.14	1.3301592742628066
0.14200000000000002	1.330161549609418
0.14400000000000002	1.3301638249560295
0.146	1.3301661003026408
0.148	1.3301683756492524
0.15	1.330170650995864
0.152	1.3301729263424755
0.154	1.3301752016890869
0.156	1.3301774770356984
0.158	1.3301797523823102
0.16	1.3301820277289216
0.162	1.3301843030755331
0.164	1.3301865784221445
0.166	1.3301888537687563
0.168	1.3301911291153676
0.17	1.3301934044619792
0.17200000000000001	1.3301956798085905
0.17400000000000002	1.3301979551552023
0.176	1.3302002305018137
0.178	1.3302025058484253
0.18	1.3302047811950366
0.182	1.3302070565416482
0.184	1.33020933188826
0.186	1.3302116072348713
0.188	1.3302138825814829
0.19	1.3302161579280942
0.192	1.330218433274706
0.194	1.3302207086213174
0.196	1.330222983967929
0.198	1.3302252593145403
0.2	1.330227534661152
0.202	1.3302298100077634
0.20400000000000001	1.330232085354375
0.20600000000000002	1.3302343607009863
0.20800000000000002	1.3302366360475981
0.21	1.3302389113942097
0.212	1.330241186740821
0.214	1.3302434620874324
0.216	1.3302457374340442
0.218	1.3302480127806557
0.22	1.330250288127267
0.222	1.3302525634738787
0.224	1.33025483882049
0.226	1.3302571141671018
0.228	1.3302593895137131
0.23	1.3302616648603247
0.232	1.330263940206936
0.234	1.3302662155535478
0.23600000000000002	1.3302684909001594
0.23800000000000002	1.3302707662467708
0.24	1.330273041593382
0.242	1.330275316939994
0.244	1.3302775922866055
0.246	1.3302798676332168
0.248	1.3302821429798284
0.25	1.33028441832644
0.252	1.3302866936730515
0.254	1.3302889690196629
0.256	1.3302912443662744
0.258	1.3302935197128858
0.26	1.3302957950594976
0.262	1.330298070406109
0.264	1.3303003457527205
0.266	1.3303026210993318
0.268	1.3303048964459436
0.27	1.3303071717925552
0.272	1.3303094471391665
0.274	1.3303117224857781
0.276	1.3303139978323897
0.278	1.3303162731790013
0.28	1.3303185485256126
0.28200000000000003	1.3303208238722242
0.28400000000000003	1.330323099218836
0.28600000000000003	1.3303253745654473
0.28800000000000003	1.3303276499120587
0.29	1.3303299252586702
0.292	1.3303322006052816
0.294	1.3303344759518934
0.296	1.330336751298505
0.298	1.3303390266451163
0.3	1.3303413019917278
0.302	1.3303435773383394
0.304	1.330345852684951
0.306	1.3303481280315623
0.308	1.330350403378174
0.31	1.3303526787247857
0.312	1.330354954071397
0.314	1.3303572294180084
0.316	1.33035950476462
0.318	1.3303617801112317
0.32	1.330364055457843
0.322	1.3303663308044547
0.324	1.330368606151066
0.326	1.3303708814976776
0.328	1.3303731568442891
0.33	1.3303754321909007
0.332	1.330377707537512
0.334	1.3303799828841236
0.336	1.3303822582307352
0.338	1.3303845335773468
0.34	1.330386808923958
0.342	1.3303890842705697
0.34400000000000003	1.3303913596171815
0.34600000000000003	1.3303936349637928
0.34800000000000003	1.3303959103104044
0.35000000000000003	1.3303981856570157
0.352	1.3304004610036275
0.354	1.3304027363502389
0.356	1.3304050116968504
0.358	1.3304072870434618
0.36	1.3304095623900736
0.362	1.330411837736685
0.364	1.3304141130832965
0.366	1.3304163884299078
0.368	1.3304186637765194
0.37	1.3304209391231312
0.372	1.3304232144697425
0.374	1.3304254898163541
0.376	1.3304277651629655
0.378	1.3304300405095772
0.38	1.3304323158561886
0.382	1.3304345912028002
0.384	1.3304368665494115
0.386	1.3304391418960233
0.388	1.3304414172426346
0.39	1.3304436925892462
0.392	1.3304459679358576
0.394	1.3304482432824694
0.396	1.330450518629081
0.398	1.3304527939756923
0.4	1.3304550693223038

==> ne-Re-vdH-a550.txt <==
0.	1.33
0.002	1.3302408324384016
0.004	1.330481664876803
0.006	1.3307224973152048
0.008	1.330963329753606
0.01	1.3312041621920077
0.012	1.3314449946304092
0.014	1.3316858270688106
0.016	1.3319266595072123
0.018000000000000002	1.332167491945614
0.02	1.3324083243840152
0.022	1.3326491568224168
0.024	1.3328899892608181
0.026000000000000002	1.33313082169922
0.028	1.3333716541376215
0.03	1.3336124865760228
0.032	1.3338533190144244
0.034	1.3340941514528257
0.036000000000000004	1.3343349838912275
0.038	1.334575816329629
0.04	1.3348166487680304
0.042	1.3350574812064322
0.044	1.3352983136448338
0.046	1.335539146083235
0.048	1.3357799785216367
0.05	1.336020810960038
0.052000000000000005	1.3362616433984398
0.054	1.3365024758368413
0.056	1.3367433082752427
0.058	1.3369841407136442
0.06	1.3372249731520456
0.062	1.3374658055904474
0.064	1.337706638028849
0.066	1.3379474704672503
0.068	1.3381883029056518
0.07	1.3384291353440536
0.07200000000000001	1.338669967782455
0.074	1.3389108002208565
0.076	1.3391516326592579
0.078	1.3393924650976594
0.08	1.3396332975360612
0.082	1.3398741299744625
0.084	1.340114962412864
0.08600000000000001	1.3403557948512654
0.088	1.340596627289667
0.09	1.3408374597280688
0.092	1.3410782921664701
0.094	1.3413191246048717
0.096	1.3415599570432732
0.098	1.3418007894816746
0.1	1.3420416219200764
0.10200000000000001	1.3422824543584777
0.10400000000000001	1.3425232867968793
0.106	1.3427641192352808
0.108	1.3430049516736822
0.11	1.343245784112084
0.112	1.3434866165504853
0.114	1.3437274489888869
0.116	1.3439682814272884
0.11800000000000001	1.3442091138656898
0.12	1.3444499463040915
0.122	1.344690778742493
0.124	1.3449316111808944
0.126	1.3451724436192962
0.128	1.3454132760576976
0.13	1.3456541084960991
0.132	1.3458949409345007
0.134	1.346135773372902
0.136	1.3463766058113038
0.138	1.3466174382497051
0.14	1.3468582706881067
0.14200000000000002	1.3470991031265083
0.14400000000000002	1.3473399355649096
0.146	1.3475807680033114
0.148	1.347821600441713
0.15	1.3480624328801143
0.152	1.3483032653185159
0.154	1.3485440977569172
0.156	1.348784930195319
0.158	1.3490257626337205
0.16	1.3492665950721219
0.162	1.3495074275105234
0.164	1.3497482599489248
0.166	1.3499890923873266
0.168	1.3502299248257281
0.17	1.3504707572641295
0.17200000000000001	1.350711589702531
0.17400000000000002	1.3509524221409328
0.176	1.3511932545793341
0.178	1.3514340870177357
0.18	1.351674919456137
0.182	1.3519157518945386
0.184	1.3521565843329404
0.186	1.3523974167713417
0.188	1.3526382492097433
0.19	1.3528790816481446
0.192	1.3531199140865462
0.194	1.353360746524948
0.196	1.3536015789633493
0.198	1.3538424114017509
0.2	1.3540832438401524
0.202	1.3543240762785538
0.20400000000000001	1.3545649087169556
0.20600000000000002	1.354805741155357
0.20800000000000002	1.3550465735937585
0.21	1.3552874060321602
0.212	1.3555282384705616
0.214	1.3557690709089631
0.216	1.3560099033473645
0.218	1.356250735785766
0.22	1.3564915682241678
0.222	1.3567324006625692
0.224	1.3569732331009707
0.226	1.3572140655393723
0.228	1.3574548979777736
0.23	1.3576957304161754
0.232	1.3579365628545768
0.234	1.3581773952929783
0.23600000000000002	1.3584182277313799
0.23800000000000002	1.3586590601697812
0.24	1.358899892608183
0.242	1.3591407250465843
0.244	1.359381557484986
0.246	1.3596223899233875
0.248	1.3598632223617888
0.25	1.3601040548001906
0.252	1.3603448872385921
0.254	1.3605857196769935
0.256	1.360826552115395
0.258	1.3610673845537964
0.26	1.3613082169921982
0.262	1.3615490494305997
0.264	1.361789881869001
0.266	1.3620307143074026
0.268	1.362271546745804
0.27	1.3625123791842058
0.272	1.3627532116226073
0.274	1.3629940440610087
0.276	1.3632348764994102
0.278	1.363475708937812
0.28	1.3637165413762133
0.28200000000000003	1.363957373814615
0.28400000000000003	1.3641982062530162
0.28600000000000003	1.3644390386914178
0.28800000000000003	1.3646798711298196
0.29	1.364920703568221
0.292	1.3651615360066225
0.294	1.3654023684450238
0.296	1.3656432008834256
0.298	1.3658840333218272
0.3	1.3661248657602285
0.302	1.36636569819863
0.304	1.3666065306370319
0.306	1.3668473630754332
0.308	1.3670881955138348
0.31	1.367329027952236
0.312	1.3675698603906377
0.314	1.3678106928290394
0.316	1.3680515252674408
0.318	1.3682923577058423
0.32	1.3685331901442437
0.322	1.3687740225826452
0.324	1.369014855021047
0.326	1.3692556874594484
0.328	1.36949651989785
0.33	1.3697373523362513
0.332	1.3699781847746528
0.334	1.3702190172130546
0.336	1.370459849651456
0.338	1.3707006820898575
0.34	1.370941514528259
0.342	1.3711823469666604
0.34400000000000003	1.3714231794050622
0.34600000000000003	1.3716640118434635
0.34800000000000003	1.371904844281865
0.35000000000000003	1.3721456767202667
0.352	1.372386509158668
0.354	1.3726273415970698
0.356	1.3728681740354713
0.358	1.3731090064738727
0.36	1.3733498389122742
0.362	1.3735906713506756
0.364	1.3738315037890774
0.366	1.374072336227479
0.368	1.3743131686658803
0.37	1.3745540011042818
0.372	1.3747948335426832
0.374	1.375035665981085
0.376	1.3752764984194865
0.378	1.3755173308578879
0.38	1.3757581632962896
0.382	1.375998995734691
0.384	1.3762398281730925
0.386	1.376480660611494
0.388	1.3767214930498954
0.39	1.3769623254882972
0.392	1.3772031579266988
0.394	1.3774439903651001
0.396	1.3776848228035017
0.398	1.377925655241903
0.4	1.3781664876803048

==> ne-Re-vdH-a5950.txt <==
0.	1.33
0.002	1.3299986334901013
0.004	1.3299972669802025
0.006	1.3299959004703035
0.008	1.3299945339604047
0.01	1.3299931674505059
0.012	1.329991800940607
0.014	1.329990434430708
0.016	1.3299890679208095
0.018000000000000002	1.3299877014109105
0.02	1.3299863349010117
0.022	1.329984968391113
0.024	1.3299836018812141
0.026000000000000002	1.3299822353713153
0.028	1.3299808688614163
0.03	1.3299795023515175
0.032	1.3299781358416187
0.034	1.32997676933172
0.036000000000000004	1.329975402821821
0.038	1.3299740363119223
0.04	1.3299726698020233
0.042	1.3299713032921245
0.044	1.3299699367822257
0.046	1.329968570272327
0.048	1.3299672037624282
0.05	1.3299658372525291
0.052000000000000005	1.3299644707426304
0.054	1.3299631042327316
0.056	1.3299617377228328
0.058	1.3299603712129338
0.06	1.3299590047030352
0.062	1.3299576381931362
0.064	1.3299562716832374
0.066	1.3299549051733386
0.068	1.3299535386634398
0.07	1.3299521721535408
0.07200000000000001	1.3299508056436422
0.074	1.3299494391337432
0.076	1.3299480726238444
0.078	1.3299467061139456
0.08	1.3299453396040468
0.082	1.329943973094148
0.084	1.329942606584249
0.08600000000000001	1.3299412400743502
0.088	1.3299398735644514
0.09	1.3299385070545526
0.092	1.3299371405446536
0.094	1.329935774034755
0.096	1.329934407524856
0.098	1.3299330410149572
0.1	1.3299316745050584
0.10200000000000001	1.3299303079951597
0.10400000000000001	1.3299289414852606
0.106	1.3299275749753618
0.108	1.329926208465463
0.11	1.3299248419555643
0.112	1.3299234754456655
0.114	1.3299221089357665
0.116	1.3299207424258679
0.11800000000000001	1.3299193759159689
0.12	1.32991800940607
0.122	1.3299166428961713
0.124	1.3299152763862725
0.126	1.3299139098763735
0.128	1.3299125433664747
0.13	1.329911176856576
0.132	1.329909810346677
0.134	1.3299084438367783
0.136	1.3299070773268793
0.138	1.3299057108169807
0.14	1.3299043443070817
0.14200000000000002	1.329902977797183
0.14400000000000002	1.3299016112872841
0.146	1.3299002447773853
0.148	1.3298988782674863
0.15	1.3298975117575875
0.152	1.3298961452476887
0.154	1.32989477873779
0.156	1.3298934122278911
0.158	1.3298920457179921
0.16	1.3298906792080933
0.162	1.3298893126981945
0.164	1.3298879461882958
0.166	1.329886579678397
0.168	1.3298852131684982
0.17	1.3298838466585992
0.17200000000000001	1.3298824801487004
0.17400000000000002	1.3298811136388016
0.176	1.3298797471289028
0.178	1.329878380619004
0.18	1.329877014109105
0.182	1.3298756475992062
0.184	1.3298742810893074
0.186	1.3298729145794086
0.188	1.3298715480695096
0.19	1.329870181559611
0.192	1.329868815049712
0.194	1.3298674485398132
0.196	1.3298660820299144
0.198	1.3298647155200156
0.2	1.3298633490101168
0.202	1.329861982500218
0.20400000000000001	1.329860615990319
0.20600000000000002	1.3298592494804202
0.20800000000000002	1.3298578829705214
0.21	1.3298565164606226
0.212	1.3298551499507238
0.214	1.3298537834408248
0.216	1.329852416930926
0.218	1.3298510504210272
0.22	1.3298496839111285
0.222	1.3298483174012294
0.224	1.3298469508913309
0.226	1.3298455843814319
0.228	1.329844217871533
0.23	1.3298428513616343
0.232	1.3298414848517355
0.234	1.3298401183418367
0.23600000000000002	1.3298387518319377
0.23800000000000002	1.3298373853220389
0.24	1.32983601881214
0.242	1.3298346523022413
0.244	1.3298332857923423
0.246	1.3298319192824437
0.248	1.3298305527725447
0.25	1.329829186262646
0.252	1.329827819752747
0.254	1.3298264532428483
0.256	1.3298250867329493
0.258	1.3298237202230505
0.26	1.3298223537131517
0.262	1.329820987203253
0.264	1.3298196206933541
0.266	1.3298182541834551
0.268	1.3298168876735565
0.27	1.3298155211636575
0.272	1.3298141546537587
0.274	1.32981278814386
0.276	1.3298114216339612
0.278	1.3298100551240621
0.28	1.3298086886141633
0.28200000000000003	1.3298073221042646
0.28400000000000003	1.3298059555943658
0.28600000000000003	1.329804589084467
0.28800000000000003	1.329803222574568
0.29	1.3298018560646694
0.292	1.3298004895547704
0.294	1.3297991230448716
0.296	1.3297977565349728
0.298	1.329796390025074
0.3	1.329795023515175
0.302	1.3297936570052762
0.304	1.3297922904953774
0.306	1.3297909239854786
0.308	1.3297895574755798
0.31	1.3297881909656808
0.312	1.329786824455782
0.314	1.3297854579458832
0.316	1.3297840914359844
0.318	1.3297827249260856
0.32	1.3297813584161868
0.322	1.3297799919062878
0.324	1.3297786253963892
0.326	1.3297772588864902
0.328	1.3297758923765914
0.33	1.3297745258666926
0.332	1.3297731593567939
0.334	1.3297717928468948
0.336	1.329770426336996
0.338	1.3297690598270973
0.34	1.3297676933171982
0.342	1.3297663268072997
0.34400000000000003	1.3297649602974007
0.34600000000000003	1.3297635937875019
0.34800000000000003	1.329762227277603
0.35000000000000003	1.3297608607677043
0.352	1.3297594942578055
0.354	1.3297581277479067
0.356	1.3297567612380077
0.358	1.3297553947281089
0.36	1.32975402821821
0.362	1.3297526617083113
0.364	1.3297512951984125
0.366	1.3297499286885135
0.368	1.3297485621786147
0.37	1.329747195668716
0.372	1.3297458291588171
0.374	1.329744462648918
0.376	1.3297430961390195
0.378	1.3297417296291205
0.38	1.3297403631192217
0.382	1.329738996609323
0.384	1.3297376300994241
0.386	1.3297362635895253
0.388	1.3297348970796263
0.39	1.3297335305697275
0.392	1.3297321640598287
0.394	1.32973079754993
0.396	1.329729431040031
0.398	1.3297280645301324
0.4	1.3297266980202334

==> ne-simIshimaru-a240.txt <==
0.017415271644243600	0.00234142786260757
0.0226634230255726	0.00267351895604009
0.026676851186197	0.00297244961642952
0.0310837526959022	0.00330435401841934
0.0354906542056075	0.0036419264707495
0.0398975557153127	0.00401398528862553
0.0432059807554056	0.00440522429002259
0.0481604960460101	0.00490867323109863
0.0536691229331416	0.00536697729554249
0.0597286125089863	0.00588376135787935
0.0663389647735442	0.00642329732108887
0.0729493170381021	0.00701230827791051
0.0801105319913731	0.00759507980299607
0.0885279682574794	0.00830982405403372
0.0971872753414809	0.00903277552253237
0.107102803738318	0.00985825264801855
0.118670920201294	0.0106331484668352
0.130789899352983	0.0113376680487859
0.142908878504673	0.0119720539900678
0.155027857656362	0.0125545601906771
0.167146836808052	0.0130698812621541
0.17926581595974100	0.0136016368792442
0.19138479511143100	0.0140523194201602
0.20350377426312	0.0144225934469605
0.21562275341480900	0.0147513804345168
0.22774173256649900	0.0148798234958929
0.2398607117181880	0.0149781876741582
0.2519796908698780	0.0150093849353143
0.2640986700215670	0.0150093849353143
0.2762176491732570	0.0150093849353143
0.288336628324946	0.0150093849353143
0.30045560747663500	0.0148953116270903
0.3125745866283250	0.0148798234958929
0.3246935657800140	0.0147821052910776
0.33681254493170400	0.0146291183036219
0.3489315240833930	0.0143976077788684
0.3610505032350830	0.0141599368104244
0.37316948238677200	0.013877979634242
0.3852884615384610	0.0135780734344433
0.3974074406901510	0.0132662336463728
0.40952641984184000	0.0129391011333875
0.4194419482386770	0.0126488272283448

==> ne-simIshimaru-a550.txt <==
0.02107641385094660	0.00498363643246696
0.0239225377426312	0.00560551579496234
0.0272277138749101	0.00614761324157536
0.0306902793468214	0.00673699405127764
0.0353070333093698	0.00746152500970077
0.0398975557153127	0.00823862071724263
0.044304457225018	0.00911208389494172
0.0490261374139879	0.0100001943706054
0.0552430163294649	0.0111163135326054
0.0593613707165109	0.0120762969300605
0.0656503864126528	0.0133015508026237
0.0716902023210434	0.0144909894140792
0.0795596693026599	0.0163026048879104
0.086720884255931	0.017800773189183
0.0944329618979151	0.0193064252858358
0.102695902228612	0.0210266186000907
0.111509705248023	0.0228237728220452
0.120874370956147	0.0248021097277046
0.131340762041697	0.0269870762208315
0.14235801581596	0.0292378550592969
0.153926132278936	0.0314596009894065
0.1660451114306250	0.0331623360739931
0.17816409058231500	0.0347879275830276
0.19028306973400400	0.0362032943739076
0.2024020488856940	0.0375979354579576
0.21452102803738300	0.0388706715701433
0.22664000718907300	0.0399641348459892
0.23875898634076200	0.041145392156597
0.2508779654924510	0.0415612633696681
0.26299694464414100	0.0417201049036692
0.2751159237958300	0.0417201049036692
0.2872349029475200	0.0417201049036692
0.29935388209920900	0.0417201049036692
0.31147286125089900	0.0414748775788505
0.323591840402588	0.0414030265952423
0.33571081955427700	0.0411311262307033
0.34782979870596700	0.0407478103194212
0.35994877785765600	0.0402841609571662
0.3693134435657800	0.0396764510621267
